Exponential Asymptotics using Numerical Rational Approximation in Linear Differential Equations

Singularly-perturbed ordinary differential equations often exhibit Stokes' phenomenon, which describes the appearance and disappearance of oscillating exponentially small terms across curves in the complex plane known as Stokes curves. These curves originate at singular points in the leading-order solution to the differential equation. In many important problems, it is impossible to obtain a closed-form expression for these leading-order solutions, and it is therefore challenging to locate these singular points. We present evidence that the analytic leading-order solution of a linear differential equation can be replaced with a rational approximation based on a numerical leading-order solution using the adaptive Antoulas-Anderson (AAA) method. We show that the subsequent exponential asymptotic analysis accurately predicts the exponentially small behaviour present in the solution. We explore the limitations of this approach, and show that for sufficiently small values of the asymptotic parameter, this approach breaks down; however, the range of validity may be extended by increasing the number of poles in the rational approximation. We finish by presenting a related nonlinear problem and discussing the challenges that arise when attempting to apply this method to nonlinear problems.

==> Data_pole1.txt <==
0	-2.38959077747826e-31
0.0200000000000000	-2.50890764121591e-31
0.0400000000000000	-2.60315632913713e-31
0.0600000000000000	-2.67139513950670e-31
0.0800000000000000	-2.71294225268814e-31
0.100000000000000	-2.72738254366020e-31
0.120000000000000	-2.71457172980881e-31
0.140000000000000	-2.67463781255129e-31
0.160000000000000	-2.60797979838847e-31
0.180000000000000	-2.51526371216365e-31
0.200000000000000	-2.39741594236254e-31
0.220000000000000	-2.25561398494569e-31
0.240000000000000	-2.09127467819811e-31
0.260000000000000	-1.90604004614948e-31
0.280000000000000	-1.70176089201279e-31
0.300000000000000	-1.48047830557047e-31
0.320000000000000	-1.24440326927996e-31
0.340000000000000	-9.95894566867833e-32
0.360000000000000	-7.37435215142539e-32
0.380000000000000	-4.71607654511212e-32
0.400000000000000	-2.01067946088774e-32
0.420000000000000	7.14807667867551e-33
0.440000000000000	3.43315267468954e-32
0.460000000000000	6.11719475483541e-32
0.480000000000000	8.74011584706672e-32
0.500000000000000	1.12757085908523e-31
0.520000000000000	1.36986381816518e-31
0.540000000000000	1.59846955079080e-31
0.560000000000000	1.81110390404870e-31
0.580000000000000	2.00564230576870e-31
0.600000000000000	2.18014099254667e-31
0.620000000000000	2.33285643118590e-31
0.640000000000000	2.46226273950454e-31
0.660000000000000	2.56706693244589e-31
0.680000000000000	2.64622184115775e-31
0.700000000000000	2.69893657595741e-31
0.720000000000000	2.72468442863993e-31
0.740000000000000	2.72320813517239e-31
0.760000000000000	2.69452244619115e-31
0.780000000000000	2.63891397961826e-31
0.800000000000000	2.55693835687001e-31
0.820000000000000	2.44941465127137e-31
0.840000000000000	2.31741720414605e-31
0.860000000000000	2.16226489035319e-31
0.880000000000000	1.98550794052567e-31
0.900000000000000	1.78891245167807e-31
0.920000000000000	1.57444274094915e-31
0.940000000000000	1.34424171879424e-31
0.960000000000000	1.10060947773237e-31
0.980000000000000	8.45980310582125e-32
1	5.82898387812454e-32
1.02000000000000	3.13992337032347e-32
1.04000000000000	4.19489786126832e-33
1.06000000000000	-2.30513520134792e-32
1.08000000000000	-5.00672803986718e-32
1.10000000000000	-7.65829530681635e-32
1.12000000000000	-1.02333434185557e-31
1.14000000000000	-1.27061433455503e-31
1.16000000000000	-1.50519876883289e-31
1.18000000000000	-1.72474375456512e-31
1.20000000000000	-1.92705567082623e-31
1.22000000000000	-2.11011308382436e-31
1.24000000000000	-2.27208694439956e-31
1.26000000000000	-2.41135886327841e-31
1.28000000000000	-2.52653728148465e-31
1.30000000000000	-2.61647137433648e-31
1.32000000000000	-2.68026255010638e-31
1.34000000000000	-2.71727342845263e-31
1.36000000000000	-2.72713420891296e-31
1.38000000000000	-2.70974636582855e-31
1.40000000000000	-2.66528363277983e-31
1.42000000000000	-2.59419026669801e-31
1.44000000000000	-2.49717660899664e-31
1.46000000000000	-2.37521198807501e-31
1.48000000000000	-2.22951503410923e-31
1.50000000000000	-2.06154150290233e-31
1.52000000000000	-1.87296973045344e-31
1.54000000000000	-1.66568386357934e-31
1.56000000000000	-1.44175503414223e-31
1.58000000000000	-1.20342066498482e-31
1.60000000000000	-9.53062114340876e-32
1.62000000000000	-6.93180882090884e-32
1.64000000000000	-4.26373615602170e-32
1.66000000000000	-1.55306164886748e-32
1.68000000000000	1.17313053690840e-32
1.70000000000000	3.88760119014479e-32
1.72000000000000	6.56322821735949e-32
1.74000000000000	9.17327763774100e-32
1.76000000000000	1.16916707002487e-31
1.78000000000000	1.40932444538720e-31
1.80000000000000	1.63540031675195e-31
1.82000000000000	1.84513580874318e-31
1.84000000000000	2.03643531365426e-31
1.86000000000000	2.20738743006732e-31
1.88000000000000	2.35628406094442e-31
1.90000000000000	2.48163748036852e-31
1.92000000000000	2.58219519840907e-31
1.94000000000000	2.65695247558736e-31
1.96000000000000	2.70516236190130e-31
1.98000000000000	2.72634316010291e-31
2	2.72028323865800e-31
2.02000000000000	2.68704314629851e-31
2.04000000000000	2.62695500703958e-31
2.06000000000000	2.54061920170618e-31
2.08000000000000	2.42889836912639e-31
2.10000000000000	2.29290878692934e-31
2.12000000000000	2.13400921806817e-31
2.14000000000000	1.95378733450972e-31
2.16000000000000	1.75404385374108e-31
2.18000000000000	1.53677454659566e-31
2.20000000000000	1.30415029617079e-31
2.22000000000000	1.05849540708135e-31
2.24000000000000	8.02264381776420e-32
2.26000000000000	5.38017395962131e-32
2.28000000000000	2.68394718172289e-32
2.30000000000000	-3.90967092203217e-34
2.32000000000000	-2.76174995876871e-32
2.34000000000000	-5.45680871564219e-32
2.36000000000000	-8.09734484361011e-32
2.38000000000000	-1.06569749785270e-31
2.40000000000000	-1.31101241421861e-31
2.42000000000000	-1.54322812790473e-31
2.44000000000000	-1.76002441626022e-31
2.46000000000000	-1.95923512243516e-31
2.48000000000000	-2.13886979890376e-31
2.50000000000000	-2.29713359535807e-31
2.52000000000000	-2.43244519225896e-31
2.54000000000000	-2.54345260085829e-31
2.56000000000000	-2.62904667182349e-31
2.58000000000000	-2.68837217749111e-31
2.60000000000000	-2.72083635701894e-31
2.62000000000000	-2.72611483905635e-31
2.64000000000000	-2.70415488275567e-31
2.66000000000000	-2.65517590474126e-31
2.68000000000000	-2.57966728677114e-31
2.70000000000000	-2.47838348599623e-31
2.72000000000000	-2.35233649667390e-31
2.74000000000000	-2.20278573865588e-31
2.76000000000000	-2.03122547368136e-31
2.78000000000000	-1.83936987520770e-31
2.80000000000000	-1.62913590095579e-31
2.82000000000000	-1.40262413930227e-31
2.84000000000000	-1.16209782089474e-31
2.86000000000000	-9.09960205199298e-32
2.88000000000000	-6.48730567926350e-32
2.90000000000000	-3.81019029260496e-32
2.92000000000000	-1.09500474402428e-32
2.94000000000000	1.63112172999835e-32
2.96000000000000	4.34095057487200e-32
2.98000000000000	7.00740607652891e-32
3	9.60384589300972e-32
3.02000000000000	1.21043272559369e-31
3.04000000000000	1.44838661820814e-31
3.06000000000000	1.67186871050642e-31
3.08000000000000	1.87864604329563e-31
3.10000000000000	2.06665256581806e-31
3.12000000000000	2.23400977904734e-31
3.14000000000000	2.37904550502983e-31
3.16000000000000	2.50031059473395e-31
3.18000000000000	2.59659340746829e-31
3.20000000000000	2.66693191719487e-31
3.22000000000000	2.71062332477533e-31
3.24000000000000	2.72723108010757e-31
3.26000000000000	2.71658924399011e-31
3.28000000000000	2.67880414613172e-31
3.30000000000000	2.61425332274010e-31
3.32000000000000	2.52358174430493e-31
3.34000000000000	2.40769537126587e-31
3.36000000000000	2.26775210195540e-31
3.38000000000000	2.10515020326137e-31
3.40000000000000	1.92151433960649e-31
3.42000000000000	1.71867933983846e-31
3.44000000000000	1.49867186422661e-31
3.46000000000000	1.26369015474247e-31
3.48000000000000	1.01608207095257e-31
3.50000000000000	7.58321630981791e-32
3.52000000000000	4.92984291942051e-32
3.54000000000000	2.22721216816157e-32
3.56000000000000	-4.97672150863177e-33
3.58000000000000	-3.21758389426494e-32
3.60000000000000	-5.90534660298714e-32
3.62000000000000	-8.53410504050034e-32
3.64000000000000	-1.10775935214488e-31
3.66000000000000	-1.35103983496966e-31
3.68000000000000	-1.58082117435782e-31
3.70000000000000	-1.79480747112181e-31
3.72000000000000	-1.99086064491881e-31
3.74000000000000	-2.16702179724281e-31
3.76000000000000	-2.32153078409093e-31
3.78000000000000	-2.45284380274047e-31
3.80000000000000	-2.55964881691539e-31
3.82000000000000	-2.64087866621910e-31
3.84000000000000	-2.69572172884837e-31
3.86000000000000	-2.72363003105011e-31
3.88000000000000	-2.72432472229400e-31
3.90000000000000	-2.69779886145474e-31
3.92000000000000	-2.64431748616557e-31
3.94000000000000	-2.56441496464978e-31
3.96000000000000	-2.45888965649009e-31
3.98000000000000	-2.32879593568361e-31
4	-2.17543365568538e-31
4.02000000000000	-2.00033516170229e-31
4.04000000000000	-1.80524998000635e-31
4.06000000000000	-1.59212733724651e-31
4.08000000000000	-1.36309668442023e-31
4.10000000000000	-1.12044642010308e-31
4.12000000000000	-8.66601025526591e-32
4.14000000000000	-6.04096839963268e-32
4.16000000000000	-3.35556718462899e-32
4.18000000000000	-6.36638251519537e-33
4.20000000000000	2.08865176055477e-32
4.22000000000000	4.79307265465380e-32
4.24000000000000	7.44960275116670e-32
4.26000000000000	1.00316988795012e-31
4.28000000000000	1.25135615886707e-31
4.30000000000000	1.48703929268795e-31
4.32000000000000	1.70786442144614e-31
4.34000000000000	1.91162513345015e-31
4.36000000000000	2.09628551902001e-31
4.38000000000000	2.26000051262366e-31
4.40000000000000	2.40113432816202e-31
4.42000000000000	2.51827680320287e-31
4.44000000000000	2.61025748885776e-31
4.46000000000000	2.67615734452039e-31
4.48000000000000	2.71531792061658e-31
4.50000000000000	2.72734793761473e-31
4.52000000000000	2.71212719556161e-31
4.54000000000000	2.66980777508049e-31
4.56000000000000	2.60081251783188e-31
4.58000000000000	2.50583080161942e-31
4.60000000000000	2.38581165235471e-31
4.62000000000000	2.24195426170414e-31
4.64000000000000	2.07569600516218e-31
4.66000000000000	1.88869808027052e-31
4.68000000000000	1.68282890848138e-31
4.70000000000000	1.46014546650795e-31
4.72000000000000	1.22287273369311e-31
4.74000000000000	9.73381460751195e-32
4.76000000000000	7.14164482010586e-32
4.78000000000000	4.47811807837100e-32
4.80000000000000	1.76984746106627e-32
4.82000000000000	-9.56106887035644e-33
4.84000000000000	-3.67250813116921e-32
4.86000000000000	-6.35221488802621e-32
4.88000000000000	-8.96845241348483e-32
4.90000000000000	-1.14950801270041e-31
4.92000000000000	-1.39068527996627e-31
4.94000000000000	-1.61796727961416e-31
4.96000000000000	-1.82908308503300e-31
4.98000000000000	-2.02192329688068e-31
5	-2.19456111950490e-31

==> Data_pole2.txt <==
0	3.86286383378218e-12
0.0200000000000000	3.81505281598740e-12
0.0400000000000000	3.72912305154407e-12
0.0600000000000000	3.60593312225389e-12
0.0800000000000000	3.44671390116918e-12
0.100000000000000	3.25305625411612e-12
0.120000000000000	3.02689514428936e-12
0.140000000000000	2.77049029873937e-12
0.160000000000000	2.48640362992671e-12
0.180000000000000	2.17747363793959e-12
0.200000000000000	1.84678704913927e-12
0.220000000000000	1.49764797461058e-12
0.240000000000000	1.13354489657618e-12
0.260000000000000	7.58115812635316e-13
0.280000000000000	3.75111886094372e-13
0.300000000000000	-1.16400344169223e-14
0.320000000000000	-3.98275651552008e-13
0.340000000000000	-7.80931830029212e-13
0.360000000000000	-1.15578519580251e-12
0.380000000000000	-1.51909033795113e-12
0.400000000000000	-1.86721723158746e-12
0.420000000000000	-2.19668750786571e-12
0.440000000000000	-2.50420920869372e-12
0.460000000000000	-2.78670967888998e-12
0.480000000000000	-3.04136626713851e-12
0.500000000000000	-3.26563452898781e-12
0.520000000000000	-3.45727365009873e-12
0.540000000000000	-3.61436883572059e-12
0.560000000000000	-3.73535044268742e-12
0.580000000000000	-3.81900966277361e-12
0.600000000000000	-3.86451060070612e-12
0.620000000000000	-3.87139862615374e-12
0.640000000000000	-3.83960491624307e-12
0.660000000000000	-3.76944714321395e-12
0.680000000000000	-3.66162630034340e-12
0.700000000000000	-3.51721969785254e-12
0.720000000000000	-3.33767019877900e-12
0.740000000000000	-3.12477180236635e-12
0.760000000000000	-2.88065171901667e-12
0.780000000000000	-2.60774911590744e-12
0.800000000000000	-2.30879074563932e-12
0.820000000000000	-1.98676370142552e-12
0.840000000000000	-1.64488557104384e-12
0.860000000000000	-1.28657228776316e-12
0.880000000000000	-9.15403999467419e-13
0.900000000000000	-5.35089297001327e-13
0.920000000000000	-1.49428159156603e-13
0.940000000000000	2.37726015460030e-13
0.960000000000000	6.22504910311961e-13
0.980000000000000	1.00106394187282e-12
1	1.36962067343423e-12
1.02000000000000	1.72449260796309e-12
1.04000000000000	2.06213398239464e-12
1.06000000000000	2.37917119572498e-12
1.08000000000000	2.67243651691707e-12
1.10000000000000	2.93899973582218e-12
1.12000000000000	3.17619744087112e-12
1.14000000000000	3.38165963100214e-12
1.16000000000000	3.55333339592826e-12
1.18000000000000	3.68950342813811e-12
1.20000000000000	3.78880916168169e-12
1.22000000000000	3.85025836649555e-12
1.24000000000000	3.87323706243759e-12
1.26000000000000	3.85751565397370e-12
1.28000000000000	3.80325122422044e-12
1.30000000000000	3.71098596542249e-12
1.32000000000000	3.58164176154690e-12
1.34000000000000	3.41651097712329e-12
1.36000000000000	3.21724354436465e-12
1.38000000000000	2.98583047759004e-12
1.40000000000000	2.72458397966767e-12
1.42000000000000	2.43611433924820e-12
1.44000000000000	2.12330384962329e-12
1.46000000000000	1.78927800980389e-12
1.48000000000000	1.43737429556719e-12
1.50000000000000	1.07110881250196e-12
1.52000000000000	6.94141164243713e-13
1.54000000000000	3.10237886924905e-13
1.56000000000000	-7.67651848090485e-14
1.58000000000000	-4.63001244191583e-13
1.60000000000000	-8.44611148190022e-13
1.62000000000000	-1.21778197678707e-12
1.64000000000000	-1.57878513041726e-12
1.66000000000000	-1.92401358490130e-12
1.68000000000000	-2.25001793163935e-12
1.70000000000000	-2.55354084296150e-12
1.72000000000000	-2.83154961826915e-12
1.74000000000000	-3.08126648577692e-12
1.76000000000000	-3.30019635709009e-12
1.78000000000000	-3.48615175730309e-12
1.80000000000000	-3.63727468152568e-12
1.82000000000000	-3.75205515945363e-12
1.84000000000000	-3.82934634249285e-12
1.86000000000000	-3.86837596269149e-12
1.88000000000000	-3.86875404898600e-12
1.90000000000000	-3.83047682366310e-12
1.92000000000000	-3.75392674010546e-12
1.94000000000000	-3.63986866144388e-12
1.96000000000000	-3.48944221829777e-12
1.98000000000000	-3.30415042196268e-12
2	-3.08584464681824e-12
2.02000000000000	-2.83670613200742e-12
2.04000000000000	-2.55922418721596e-12
2.06000000000000	-2.25617132031289e-12
2.08000000000000	-1.93057553536832e-12
2.10000000000000	-1.58569007783778e-12
2.12000000000000	-1.22496092920895e-12
2.14000000000000	-8.51992375893699e-13
2.16000000000000	-4.70510996389760e-13
2.18000000000000	-8.43284265401495e-14
2.20000000000000	3.02696725072178e-13
2.22000000000000	6.86697431065824e-13
2.24000000000000	1.06383688332025e-12
2.26000000000000	1.43034682909425e-12
2.28000000000000	1.78256522216174e-12
2.30000000000000	2.11697281276712e-12
2.32000000000000	2.43022831080551e-12
2.34000000000000	2.71920177088900e-12
2.36000000000000	2.98100586572636e-12
2.38000000000000	3.21302473534292e-12
2.40000000000000	3.41294012388871e-12
2.42000000000000	3.57875454288460e-12
2.44000000000000	3.70881122946697e-12
2.46000000000000	3.80181070021450e-12
2.48000000000000	3.85682373515702e-12
2.50000000000000	3.87330066223427e-12
2.52000000000000	3.85107684943745e-12
2.54000000000000	3.79037434975782e-12
2.56000000000000	3.69179968250657e-12
2.58000000000000	3.55633777317445e-12
2.60000000000000	3.38534211238175e-12
2.62000000000000	3.18052123224745e-12
2.64000000000000	2.94392163530106e-12
2.66000000000000	2.67790734650587e-12
2.68000000000000	2.38513629270287e-12
2.70000000000000	2.06853374548441e-12
2.72000000000000	1.73126309284742e-12
2.74000000000000	1.37669423166619e-12
2.76000000000000	1.00836989679677e-12
2.78000000000000	6.29970263241327e-13
2.80000000000000	2.45276175056055e-13
2.82000000000000	-1.41868631592860e-13
2.84000000000000	-5.27595933770426e-13
2.86000000000000	-9.08051671777788e-13
2.88000000000000	-1.27943445764272e-12
2.90000000000000	-1.63803355733170e-12
2.92000000000000	-1.98026596717771e-12
2.94000000000000	-2.30271221406859e-12
2.96000000000000	-2.60215052169195e-12
2.98000000000000	-2.87558900145917e-12
3	-3.12029554646715e-12
3.02000000000000	-3.33382512980741e-12
3.04000000000000	-3.51404423446670e-12
3.06000000000000	-3.65915217072379e-12
3.08000000000000	-3.76769906804590e-12
3.10000000000000	-3.83860036171583e-12
3.12000000000000	-3.87114762944406e-12
3.14000000000000	-3.86501566969017e-12
3.16000000000000	-3.82026575096905e-12
3.18000000000000	-3.73734499967622e-12
3.20000000000000	-3.61708193254862e-12
3.22000000000000	-3.46067817839932e-12
3.24000000000000	-3.26969647183957e-12
3.26000000000000	-3.04604503895116e-12
3.28000000000000	-2.79195853092216e-12
3.30000000000000	-2.50997569615098e-12
3.32000000000000	-2.20291401391151e-12
3.34000000000000	-1.87384154303160e-12
3.36000000000000	-1.52604626686338e-12
3.38000000000000	-1.16300324084048e-12
3.40000000000000	-7.88339870872874e-13
3.42000000000000	-4.05799669506010e-13
3.44000000000000	-1.92048519809919e-14
3.46000000000000	3.67581854076754e-13
3.48000000000000	7.50695803754971e-13
3.50000000000000	1.12630904910910e-12
3.52000000000000	1.49066858675281e-12
3.54000000000000	1.84013385662721e-12
3.56000000000000	2.17121311727356e-12
3.58000000000000	2.48059833415976e-12
3.60000000000000	2.76519823246781e-12
3.62000000000000	3.02216918409007e-12
3.64000000000000	3.24894362022121e-12
3.66000000000000	3.44325568565707e-12
3.68000000000000	3.60316387847085e-12
3.70000000000000	3.72707044885858e-12
3.72000000000000	3.81373736332700e-12
3.74000000000000	3.86229867471502e-12
3.76000000000000	3.87226917445149e-12
3.78000000000000	3.84354924059885e-12
3.80000000000000	3.77642583324260e-12
3.82000000000000	3.67156962728101e-12
3.84000000000000	3.53002831126319e-12
3.86000000000000	3.35321611923144e-12
3.88000000000000	3.14289970016221e-12
3.90000000000000	2.90118046619348e-12
3.92000000000000	2.63047359600930e-12
3.94000000000000	2.33348390317277e-12
3.96000000000000	2.01317881052295e-12
3.98000000000000	1.67275870066683e-12
4	1.31562493881416e-12
4.02000000000000	9.45345887460653e-13
4.04000000000000	5.65621252489414e-13
4.06000000000000	1.80245116932854e-13
4.08000000000000	-2.06931968250998e-13
4.10000000000000	-5.92041457610686e-13
4.12000000000000	-9.71235464428829e-13
4.14000000000000	-1.34072520753415e-12
4.16000000000000	-1.69681886755064e-12
4.18000000000000	-2.03595847433628e-12
4.20000000000000	-2.35475545704477e-12
4.22000000000000	-2.65002450160512e-12
4.24000000000000	-2.91881537732707e-12
4.26000000000000	-3.15844241463085e-12
4.28000000000000	-3.36651133936991e-12
4.30000000000000	-3.54094319562667e-12
4.32000000000000	-3.67999511795293e-12
4.34000000000000	-3.78227774550525e-12
4.36000000000000	-3.84676910407929e-12
4.38000000000000	-3.87282481733818e-12
4.40000000000000	-3.86018454520790e-12
4.42000000000000	-3.80897458510926e-12
4.44000000000000	-3.71970661003581e-12
4.46000000000000	-3.59327255608642e-12
4.48000000000000	-3.43093571053459e-12
4.50000000000000	-3.23431808947967e-12
4.52000000000000	-3.00538423119809e-12
4.54000000000000	-2.74642156712632e-12
4.56000000000000	-2.46001756660209e-12
4.58000000000000	-2.14903388372606e-12
4.60000000000000	-1.81657776466001e-12
4.62000000000000	-1.46597100105022e-12
4.64000000000000	-1.10071673978355e-12
4.66000000000000	-7.24464480701532e-13
4.68000000000000	-3.40973612004473e-13
4.70000000000000	4.59241523128578e-14
4.72000000000000	4.32363057680771e-13
4.74000000000000	8.14481934296577e-13
4.76000000000000	1.18846277665681e-12
4.78000000000000	1.55056889180628e-12
4.80000000000000	1.89718223513872e-12
4.82000000000000	2.22483956070274e-12
4.84000000000000	2.53026702481039e-12
4.86000000000000	2.81041289720121e-12
4.88000000000000	3.06247805292219e-12
4.90000000000000	3.28394394025903e-12
4.92000000000000	3.47259774527233e-12
4.94000000000000	3.62655450150309e-12
4.96000000000000	3.74427592393435e-12
4.98000000000000	3.82458577902673e-12
5	3.86668163725504e-12

==> Data_pole3.txt <==
0	5.40395615762451e-07
0.0200000000000000	5.15213465637310e-07
0.0400000000000000	4.84883472870449e-07
0.0600000000000000	4.49708684723833e-07
0.0800000000000000	4.10040556053384e-07
0.100000000000000	3.66275437688236e-07
0.120000000000000	3.18850616224270e-07
0.140000000000000	2.68239944800992e-07
0.160000000000000	2.14949108517599e-07
0.180000000000000	1.59510571794627e-07
0.200000000000000	1.02478258165468e-07
0.220000000000000	4.44220156555284e-08
0.240000000000000	-1.40780769508755e-08
0.260000000000000	-7.24375060659798e-08
0.280000000000000	-1.30073163565129e-07
0.300000000000000	-1.86409173010407e-07
0.320000000000000	-2.40882643617644e-07
0.340000000000000	-2.92949294475070e-07
0.360000000000000	-3.42088892818263e-07
0.380000000000000	-3.87810452023970e-07
0.400000000000000	-4.29657137386145e-07
0.420000000000000	-4.67210830657324e-07
0.440000000000000	-5.00096307747943e-07
0.460000000000000	-5.27984987841405e-07
0.480000000000000	-5.50598216464989e-07
0.500000000000000	-5.67710049713227e-07
0.520000000000000	-5.79149511804723e-07
0.540000000000000	-5.84802303415642e-07
0.560000000000000	-5.84611943720772e-07
0.580000000000000	-5.78580334731261e-07
0.600000000000000	-5.66767742290345e-07
0.620000000000000	-5.49292193916971e-07
0.640000000000000	-5.26328299513838e-07
0.660000000000000	-4.98105506722966e-07
0.680000000000000	-4.64905808360709e-07
0.700000000000000	-4.27060924838739e-07
0.720000000000000	-3.84948989723354e-07
0.740000000000000	-3.38990771549872e-07
0.760000000000000	-2.89645469642514e-07
0.780000000000000	-2.37406125946550e-07
0.800000000000000	-1.82794698716161e-07
0.820000000000000	-1.26356847280093e-07
0.840000000000000	-6.86564799940235e-08
0.860000000000000	-1.02701198546684e-08
0.880000000000000	4.82188559274243e-08
0.900000000000000	1.06226044840125e-07
0.920000000000000	1.63171858226445e-07
0.940000000000000	2.18487312342811e-07
0.960000000000000	2.71619713456551e-07
0.980000000000000	3.22038180178974e-07
1	3.69238947856718e-07
1.02000000000000	4.12750402021646e-07
1.04000000000000	4.52137790606716e-07
1.06000000000000	4.87007567844928e-07
1.08000000000000	5.17011326448531e-07
1.10000000000000	5.41849278779483e-07
1.12000000000000	5.61273252228429e-07
1.14000000000000	5.75089168873379e-07
1.16000000000000	5.83158984642150e-07
1.18000000000000	5.85402068603109e-07
1.20000000000000	5.81796008602782e-07
1.22000000000000	5.72376835200687e-07
1.24000000000000	5.57238661663893e-07
1.26000000000000	5.36532743618366e-07
1.28000000000000	5.10465967752749e-07
1.30000000000000	4.79298784674961e-07
1.32000000000000	4.43342606575816e-07
1.34000000000000	4.02956695701345e-07
1.36000000000000	3.58544574723202e-07
1.38000000000000	3.10549994873504e-07
1.40000000000000	2.59452502129208e-07
1.42000000000000	2.05762645747233e-07
1.44000000000000	1.50016877025039e-07
1.46000000000000	9.27721892565979e-08
1.48000000000000	3.46005524395127e-08
1.50000000000000	-2.39168016601255e-08
1.52000000000000	-8.21951869834199e-08
1.54000000000000	-1.39652305168492e-07
1.56000000000000	-1.95714063683235e-07
1.58000000000000	-2.49820311968124e-07
1.60000000000000	-3.01430438275443e-07
1.62000000000000	-3.50028771283168e-07
1.64000000000000	-3.95129732512362e-07
1.66000000000000	-4.36282688066815e-07
1.68000000000000	-4.73076451217989e-07
1.70000000000000	-5.05143390846875e-07
1.72000000000000	-5.32163104692625e-07
1.74000000000000	-5.53865620706020e-07
1.76000000000000	-5.70034094520954e-07
1.78000000000000	-5.80506976091653e-07
1.80000000000000	-5.85179623847339e-07
1.82000000000000	-5.84005350236208e-07
1.84000000000000	-5.76995888212020e-07
1.86000000000000	-5.64221274002299e-07
1.88000000000000	-5.45809147329504e-07
1.90000000000000	-5.21943476077110e-07
1.92000000000000	-4.92862718143327e-07
1.94000000000000	-4.58857438848611e-07
1.96000000000000	-4.20267407703022e-07
1.98000000000000	-3.77478203541599e-07
2	-3.30917361948094e-07
2.02000000000000	-2.81050103460740e-07
2.04000000000000	-2.28374685242417e-07
2.06000000000000	-1.73417422659788e-07
2.08000000000000	-1.16727430514120e-07
2.10000000000000	-5.88711364677141e-08
2.12000000000000	-4.26621485932885e-10
2.14000000000000	5.80221561567133e-08
2.16000000000000	1.15891195594616e-07
2.18000000000000	1.72602288514675e-07
2.20000000000000	2.27588796422625e-07
2.22000000000000	2.80301312307575e-07
2.24000000000000	3.30213150135242e-07
2.26000000000000	3.76825607320711e-07
2.28000000000000	4.19672947599819e-07
2.30000000000000	4.58327054511942e-07
2.32000000000000	4.92401708998162e-07
2.34000000000000	5.21556448374437e-07
2.36000000000000	5.45499968122196e-07
2.38000000000000	5.63993032506793e-07
2.40000000000000	5.76850864941892e-07
2.42000000000000	5.83944994216036e-07
2.44000000000000	5.85204538134525e-07
2.46000000000000	5.80616911750875e-07
2.48000000000000	5.70227953111444e-07
2.50000000000000	5.54141465256824e-07
2.52000000000000	5.32518179056173e-07
2.54000000000000	5.05574147237499e-07
2.56000000000000	4.73578585660222e-07
2.58000000000000	4.36851183399295e-07
2.60000000000000	3.95758908517645e-07
2.62000000000000	3.50712341442589e-07
2.64000000000000	3.02161572581925e-07
2.66000000000000	2.50591705169359e-07
2.68000000000000	1.96518008273345e-07
2.70000000000000	1.40480768398881e-07
2.72000000000000	8.30398911233435e-08
2.74000000000000	2.47693067050404e-08
2.76000000000000	-3.37487644382144e-08
2.78000000000000	-9.19296290830630e-08
2.80000000000000	-1.49191963262008e-07
2.82000000000000	-2.04963620660345e-07
2.84000000000000	-2.58687349313009e-07
2.86000000000000	-3.09826359482007e-07
2.88000000000000	-3.57869687082038e-07
2.90000000000000	-4.02337299064736e-07
2.92000000000000	-4.42784889750208e-07
2.94000000000000	-4.78808320182522e-07
2.96000000000000	-5.10047656152559e-07
2.98000000000000	-5.36190764541659e-07
3	-5.56976432052561e-07
3.02000000000000	-5.72196975166324e-07
3.04000000000000	-5.81700315247397e-07
3.06000000000000	-5.85391498063078e-07
3.08000000000000	-5.83233642534815e-07
3.10000000000000	-5.75248309241754e-07
3.12000000000000	-5.61515284994560e-07
3.14000000000000	-5.42171785631975e-07
3.16000000000000	-5.17411085005520e-07
3.18000000000000	-4.87480583851055e-07
3.20000000000000	-4.52679337842407e-07
3.22000000000000	-4.13355069525933e-07
3.24000000000000	-3.69900693991775e-07
3.26000000000000	-3.22750392996166e-07
3.28000000000000	-2.72375276760832e-07
3.30000000000000	-2.19278676795401e-07
3.32000000000000	-1.63991116775325e-07
3.34000000000000	-1.07065011724684e-07
3.36000000000000	-4.90691484678779e-08
3.38000000000000	9.41699750031356e-09
3.40000000000000	6.78090519423294e-08
3.42000000000000	1.25523580752030e-07
3.44000000000000	1.81983919435434e-07
3.46000000000000	2.36625934951726e-07
3.48000000000000	2.88903662344114e-07
3.50000000000000	3.38294759841215e-07
3.52000000000000	3.84305727923363e-07
3.54000000000000	4.26476840206682e-07
3.56000000000000	4.64386736877159e-07
3.58000000000000	4.97656634778605e-07
3.60000000000000	5.25954112088754e-07
3.62000000000000	5.48996429768228e-07
3.64000000000000	5.66553356595549e-07
3.66000000000000	5.78449469561409e-07
3.68000000000000	5.84565906637383e-07
3.70000000000000	5.84841554406035e-07
3.72000000000000	5.79273658685977e-07
3.74000000000000	5.67917852050741e-07
3.76000000000000	5.50887597966498e-07
3.78000000000000	5.28353057102603e-07
3.80000000000000	5.00539387142438e-07
3.82000000000000	4.67724493082271e-07
3.84000000000000	4.30236250496386e-07
3.86000000000000	3.88449229512737e-07
3.88000000000000	3.42780952232042e-07
3.90000000000000	2.93687720984961e-07
3.92000000000000	2.41660059110051e-07
3.94000000000000	1.87217809806711e-07
3.96000000000000	1.30904942033760e-07
3.98000000000000	7.32841153514308e-08
4	1.49310580130156e-08
4.02000000000000	-4.35711855215119e-08
4.04000000000000	-1.01638080173030e-07
4.06000000000000	-1.58689440724539e-07
4.08000000000000	-2.14155228840087e-07
4.10000000000000	-2.67481248699369e-07
4.12000000000000	-3.18134684339193e-07
4.14000000000000	-3.65609423374444e-07
4.16000000000000	-4.09431113905748e-07
4.18000000000000	-4.49161904086835e-07
4.20000000000000	-4.84404816995473e-07
4.22000000000000	-5.14807717095635e-07
4.24000000000000	-5.40066828659384e-07
4.26000000000000	-5.59929770993527e-07
4.28000000000000	-5.74198080144077e-07
4.30000000000000	-5.82729191882477e-07
4.32000000000000	-5.85437866160249e-07
4.34000000000000	-5.82297038799377e-07
4.36000000000000	-5.73338091908631e-07
4.38000000000000	-5.58650540323911e-07
4.40000000000000	-5.38381137205590e-07
4.42000000000000	-5.12732407729455e-07
4.44000000000000	-4.81960625522086e-07
4.46000000000000	-4.46373252059503e-07
4.48000000000000	-4.06325864613718e-07
4.50000000000000	-3.62218603442190e-07
4.52000000000000	-3.14492173718619e-07
4.54000000000000	-2.63623442152540e-07
4.56000000000000	-2.10120672294800e-07
4.58000000000000	-1.54518446136148e-07
4.60000000000000	-9.73723227407123e-08
4.62000000000000	-3.92532872834604e-08
4.64000000000000	1.92579540449142e-08
4.66000000000000	7.75767762623092e-08
4.68000000000000	1.35120476974760e-07
4.70000000000000	1.91314098546173e-07
4.72000000000000	2.45596172884943e-07
4.74000000000000	2.97424331447550e-07
4.76000000000000	3.46280724405743e-07
4.78000000000000	3.91677194830866e-07
4.80000000000000	4.33160156196504e-07
4.82000000000000	4.70315124465139e-07
4.84000000000000	5.02770859475628e-07
4.86000000000000	5.30203074252186e-07
4.88000000000000	5.52337675172651e-07
4.90000000000000	5.68953500621353e-07
4.92000000000000	5.79884530762868e-07
4.94000000000000	5.85021546357342e-07
4.96000000000000	5.84313220043026e-07
4.98000000000000	5.77766629182310e-07
5	5.65447185147061e-07

==> Data_pole4.txt <==
0	0.000121310954981100
0.0200000000000000	0.000112429226329852
0.0400000000000000	0.000102424142013277
0.0600000000000000	9.13956695266256e-05
0.0800000000000000	7.94540017214557e-05
0.100000000000000	6.67184557950860e-05
0.120000000000000	5.33162811126012e-05
0.140000000000000	3.93813877732586e-05
0.160000000000000	2.50530086250417e-05
0.180000000000000	1.04743080960669e-05
0.200000000000000	-4.20904825705781e-06
0.220000000000000	-1.88503491913244e-05
0.240000000000000	-3.33033036675682e-05
0.260000000000000	-4.74235025421743e-05
0.280000000000000	-6.10698614555047e-05
0.300000000000000	-7.41060305001840e-05
0.320000000000000	-8.64017565843023e-05
0.340000000000000	-9.78341848772538e-05
0.360000000000000	-0.000108289086334594
0.380000000000000	-0.000117661999036891
0.400000000000000	-0.000125859271938697
0.420000000000000	-0.000132799000598836
0.440000000000000	-0.000138411845542505
0.460000000000000	-0.000142641725078386
0.480000000000000	-0.000145446375648370
0.500000000000000	-0.000146797774111054
0.520000000000000	-0.000146682417739714
0.540000000000000	-0.000145101459137079
0.560000000000000	-0.000142070694718912
0.580000000000000	-0.000137620406881441
0.600000000000000	-0.000131795061429669
0.620000000000000	-0.000124652863289747
0.640000000000000	-0.000116265174944592
0.660000000000000	-0.000106715803403548
0.680000000000000	-9.61001628304509e-05
0.700000000000000	-8.45243211968418e-05
0.720000000000000	-7.21039404858598e-05
0.740000000000000	-5.89631210359369e-05
0.760000000000000	-4.52331615712393e-05
0.780000000000000	-3.10512473082173e-05
0.800000000000000	-1.65590792462692e-05
0.820000000000000	-1.90145833819642e-06
0.840000000000000	1.27751613130532e-05
0.860000000000000	2.73241357753697e-05
0.880000000000000	4.16000965051772e-05
0.900000000000000	5.54604028218684e-05
0.920000000000000	6.87665671263355e-05
0.940000000000000	8.13856386232809e-05
0.960000000000000	9.31915317216180e-05
0.980000000000000	0.000104066285840017
1	0.000113901244030044
1.02000000000000	0.000122598138640468
1.04000000000000	0.000130070073175153
1.06000000000000	0.000136242390534121
1.08000000000000	0.000141053418962620
1.10000000000000	0.000144455088254905
1.12000000000000	0.000146413410055850
1.14000000000000	0.000146908817461357
1.16000000000000	0.000145936360524388
1.18000000000000	0.000143505755713206
1.20000000000000	0.000139641288827634
1.22000000000000	0.000134381572343370
1.24000000000000	0.000127779159608892
1.26000000000000	0.000119900019749777
1.28000000000000	0.000110822878526999
1.30000000000000	0.000100638431735153
1.32000000000000	8.94484390000513e-05
1.34000000000000	7.73647070301842e-05
1.36000000000000	6.45079724810434e-05
1.38000000000000	5.10066955943730e-05
1.40000000000000	3.69957766658954e-05
1.42000000000000	2.26152081661499e-05
1.44000000000000	8.00867598200233e-06
1.46000000000000	-6.67787624524127e-06
1.48000000000000	-2.12977053404547e-05
1.50000000000000	-3.57047348039918e-05
1.52000000000000	-4.97550143597835e-05
1.54000000000000	-6.33081582589134e-05
1.56000000000000	-7.62287479676149e-05
1.58000000000000	-8.83876852244981e-05
1.60000000000000	-9.96634819477023e-05
1.62000000000000	-0.000109943474103652
1.64000000000000	-0.000119124947408839
1.66000000000000	-0.000127116163616989
1.68000000000000	-0.000133837277137295
1.70000000000000	-0.000139221132825167
1.72000000000000	-0.000143213936974238
1.74000000000000	-0.000145775794805296
1.76000000000000	-0.000146881109081731
1.78000000000000	-0.000146518835868660
1.80000000000000	-0.000144692594880278
1.82000000000000	-0.000141420633312865
1.84000000000000	-0.000136735643524835
1.86000000000000	-0.000130684436385500
1.88000000000000	-0.000123327473556333
1.90000000000000	-0.000114738263378033
1.92000000000000	-0.000105002626399487
1.94000000000000	-9.42178378872113e-05
1.96000000000000	-8.24916558830429e-05
1.98000000000000	-6.99412445214072e-05
2	-5.66920033640153e-05
2.02000000000000	-4.28763144488946e-05
2.04000000000000	-2.86322195728260e-05
2.06000000000000	-1.41020410233395e-05
2.08000000000000	5.69040458537739e-07
2.10000000000000	1.52344362762528e-05
2.12000000000000	2.97476146425306e-05
2.14000000000000	4.39635646765543e-05
2.16000000000000	5.77402453047525e-05
2.18000000000000	7.09400044882528e-05
2.20000000000000	8.34309545965543e-05
2.22000000000000	9.50882901851340e-05
2.24000000000000	0.000105795535010194
2.26000000000000	0.000115445705820786
2.28000000000000	0.000123942381300093
2.30000000000000	0.000131200665475354
2.32000000000000	0.000137148035970359
2.34000000000000	0.000141725068625062
2.36000000000000	0.000144886031242142
2.38000000000000	0.000146599340528006
2.40000000000000	0.000146847877662612
2.42000000000000	0.000145629159345068
2.44000000000000	0.000142955362605948
2.46000000000000	0.000138853203138430
2.48000000000000	0.000133363668363919
2.50000000000000	0.000126541607899284
2.52000000000000	0.000118455185517613
2.54000000000000	0.000109185198078329
2.56000000000000	9.88242682316735e-05
2.58000000000000	8.74759189638072e-05
2.60000000000000	7.52535392293492e-05
2.62000000000000	6.22792510064242e-05
2.64000000000000	4.86826890942264e-05
2.66000000000000	3.45997058449563e-05
2.68000000000000	2.01710137720258e-05
2.70000000000000	5.54077959713592e-06
2.72000000000000	-9.14481621595034e-06
2.74000000000000	-2.37390400482814e-05
2.76000000000000	-3.80960712395329e-05
2.78000000000000	-5.20724590798461e-05
2.80000000000000	-6.55285561219000e-05
2.82000000000000	-7.83299134920447e-05
2.84000000000000	-9.03486242590039e-05
2.86000000000000	-0.000101464601437651
2.88000000000000	-0.000111566777858472
2.90000000000000	-0.000120554215914004
2.92000000000000	-0.000128337116094050
2.94000000000000	-0.000134837714232693
2.96000000000000	-0.000139991058502147
2.98000000000000	-0.000143745658389938
3	-0.000146063999175094
3.02000000000000	-0.000146922916762832
3.04000000000000	-0.000146313829132534
3.06000000000000	-0.000144242822086466
3.08000000000000	-0.000140730588442448
3.10000000000000	-0.000135812221278060
3.12000000000000	-0.000129536863292214
3.14000000000000	-0.000121967215787546
3.16000000000000	-0.000113178912179730
3.18000000000000	-0.000103259762293388
3.20000000000000	-9.23088749953506e-05
3.22000000000000	-8.04356679316166e-05
3.24000000000000	-6.77587742624065e-05
3.26000000000000	-5.44048573188399e-05
3.28000000000000	-4.05073450247976e-05
3.30000000000000	-2.62050967292161e-05
3.32000000000000	-1.16410157693690e-05
3.34000000000000	3.03937837203735e-06
3.36000000000000	1.76894040494348e-05
3.38000000000000	3.21626830489103e-05
3.40000000000000	4.63146031509306e-05
3.42000000000000	6.00037630478386e-05
3.44000000000000	7.30933851789802e-05
3.46000000000000	8.54526823668737e-05
3.48000000000000	9.69581645994591e-05
3.50000000000000	0.000107494872901475
3.52000000000000	0.000116957527966539
3.54000000000000	0.000125251582073181
3.56000000000000	0.000132294163774416
3.58000000000000	0.000138014905921853
3.60000000000000	0.000142356648750982
3.62000000000000	0.000145276011002642
3.64000000000000	0.000146743823374229
3.66000000000000	0.000146745419969719
3.68000000000000	0.000145280784836458
3.70000000000000	0.000142364552124554
3.72000000000000	0.000138025859867286
3.74000000000000	0.000132308058843507
3.76000000000000	0.000125268279430994
3.78000000000000	0.000116976860778593
3.80000000000000	0.000107516648000702
3.82000000000000	9.69821644162670e-05
3.84000000000000	8.54786671030256e-05
3.86000000000000	7.31210952035818e-05
3.88000000000000	6.00329214914840e-05
3.90000000000000	4.63449186720887e-05
3.92000000000000	3.21938527449157e-05
3.94000000000000	1.77211164829879e-05
3.96000000000000	3.07131668298479e-06
3.98000000000000	-1.16091706980728e-05
4	-2.61736630829969e-05
4.02000000000000	-4.04766368782580e-05
4.04000000000000	-5.43751814976292e-05
4.06000000000000	-6.77304272775210e-05
4.08000000000000	-8.04089330167588e-05
4.10000000000000	-9.22840192769521e-05
4.12000000000000	-0.000103237034121572
4.14000000000000	-0.000113158538646874
4.16000000000000	-0.000121949400459258
4.18000000000000	-0.000129521784173364
4.20000000000000	-0.000135800029034220
4.22000000000000	-0.000140721404894487
4.24000000000000	-0.000144236738993361
4.26000000000000	-0.000146310907274540
4.28000000000000	-0.000146923185334187
4.30000000000000	-0.000146067455492323
4.32000000000000	-0.000143752267918662
4.34000000000000	-0.000140000755202139
4.36000000000000	-0.000134850401217733
4.38000000000000	-0.000128352666599976
4.40000000000000	-0.000120572474565302
4.42000000000000	-0.000111587562220733
4.44000000000000	-0.000101487703840399
4.46000000000000	-9.03738138706658e-05
4.48000000000000	-7.83569386263475e-05
4.50000000000000	-6.55571467526358e-05
4.52000000000000	-5.21023295388833e-05
4.54000000000000	-3.81269230711182e-05
4.56000000000000	-2.37705649911122e-05
4.58000000000000	-9.17669928321854e-06
4.60000000000000	5.50885697049904e-06
4.62000000000000	2.01393705463539e-05
4.64000000000000	3.45686581888999e-05
4.66000000000000	4.86525472257026e-05
4.68000000000000	6.22503160930190e-05
4.70000000000000	7.52261003791531e-05
4.72000000000000	8.74502503367409e-05
4.74000000000000	9.88006263001740e-05
4.76000000000000	0.000109163819064760
4.78000000000000	0.000118436283034013
4.80000000000000	0.000126525370813019
4.82000000000000	0.000133350258910589
4.84000000000000	0.000138842755300860
4.86000000000000	0.000142947980775477
4.88000000000000	0.000145624917278505
4.90000000000000	0.000146846817745285
4.92000000000000	0.000146601473350258
4.94000000000000	0.000144891335493519
4.96000000000000	0.000141733491307237
4.98000000000000	0.000137159492926676
5	0.000131215042231692

==> Data_pole5.txt <==
0	0.00230155020527330
0.0200000000000000	0.00209173964217154
0.0400000000000000	0.00186102910800239
0.0600000000000000	0.00161172378616052
0.0800000000000000	0.00134631465301238
0.100000000000000	0.00106745358888380
0.120000000000000	0.000777926881348337
0.140000000000000	0.000480627385562879
0.160000000000000	0.000178525619815167
0.180000000000000	-0.000125359914913014
0.200000000000000	-0.000427992894809862
0.220000000000000	-0.000726349511177412
0.240000000000000	-0.00101744868332850
0.260000000000000	-0.00129838184455960
0.280000000000000	-0.00156634200358783
0.300000000000000	-0.00181865179108003
0.320000000000000	-0.00205279021104212
0.340000000000000	-0.00226641782977771
0.360000000000000	-0.00245740015073628
0.380000000000000	-0.00262382894169719
0.400000000000000	-0.00276404130119520
0.420000000000000	-0.00287663627368224
0.440000000000000	-0.00296048884741218
0.460000000000000	-0.00301476119518628
0.480000000000000	-0.00303891104564563
0.500000000000000	-0.00303269710146733
0.520000000000000	-0.00299618145032755
0.540000000000000	-0.00292972894454200
0.560000000000000	-0.00283400355558222
0.580000000000000	-0.00270996173989210
0.600000000000000	-0.00255884288229122
0.620000000000000	-0.00238215691245148
0.640000000000000	-0.00218166921817892
0.660000000000000	-0.00195938300624227
0.680000000000000	-0.00171751928699316
0.700000000000000	-0.00145849468276481
0.720000000000000	-0.00118489728178052
0.740000000000000	-0.000899460778831641
0.760000000000000	-0.000605037161102881
0.780000000000000	-0.000304568212059076
0.800000000000000	-1.05611811724248e-06
0.820000000000000	0.000302466528207710
0.840000000000000	0.000602967028964956
0.860000000000000	0.000897442882483181
0.880000000000000	0.00118295178337481
0.900000000000000	0.00145664102107883
0.920000000000000	0.00171577598320174
0.940000000000000	0.00195776747886063
0.960000000000000	0.00218019760902262
0.980000000000000	0.00238084392535278
1	0.00255770163618318
1.02000000000000	0.00270900363772860
1.04000000000000	0.00283323817040337
1.06000000000000	0.00292916392382350
1.08000000000000	0.00299582243956964
1.10000000000000	0.00303254768778684
1.12000000000000	0.00303897272193467
1.14000000000000	0.00301503334519574
1.16000000000000	0.00296096875190914
1.18000000000000	0.00287731913761960
1.20000000000000	0.00276492030162222
1.22000000000000	0.00262489529593217
1.24000000000000	0.00245864320412019
1.26000000000000	0.00226782516213203
1.28000000000000	0.00205434776076717
1.30000000000000	0.00182034399565382
1.32000000000000	0.00156815195506161
1.34000000000000	0.00130029145849655
1.36000000000000	0.00101943887949741
1.38000000000000	0.000728400404196014
1.40000000000000	0.000430083992833052
1.42000000000000	0.000127470324380572
1.44000000000000	-0.000176416985417035
1.46000000000000	-0.000478541595012054
1.48000000000000	-0.000775884775174536
1.50000000000000	-0.00106547557113688
1.52000000000000	-0.00134442048739182
1.54000000000000	-0.00160993239854307
1.56000000000000	-0.00185935839734098
1.58000000000000	-0.00209020630165482
1.60000000000000	-0.00230016955553287
1.62000000000000	-0.00248715027554701
1.64000000000000	-0.00264928021215045
1.66000000000000	-0.00278493941660969
1.68000000000000	-0.00289277242699674
1.70000000000000	-0.00297170181151668
1.72000000000000	-0.00302093893384995
1.74000000000000	-0.00303999183294585
1.76000000000000	-0.00302867013853464
1.78000000000000	-0.00298708697324444
1.80000000000000	-0.00291565782231726
1.82000000000000	-0.00281509638221782
1.84000000000000	-0.00268640742961441
1.86000000000000	-0.00253087678198252
1.88000000000000	-0.00235005845014170
1.90000000000000	-0.00214575911109310
1.92000000000000	-0.00192002005630012
1.94000000000000	-0.00167509679577884
1.96000000000000	-0.00141343652178752
1.98000000000000	-0.00113765365729049
2	-0.000850503733508121
2.02000000000000	-0.000554855857559688
2.04000000000000	-0.000253664045293485
2.06000000000000	5.00622942631050e-05
2.08000000000000	0.000353288427923812
2.10000000000000	0.000652984620394338
2.12000000000000	0.000946156406385896
2.14000000000000	0.00122987451032257
2.16000000000000	0.00150130411469457
2.18000000000000	0.00175773318461770
2.20000000000000	0.00199659956558947
2.22000000000000	0.00221551658368993
2.24000000000000	0.00241229689243859
2.26000000000000	0.00258497432803732
2.28000000000000	0.00273182355462923
2.30000000000000	0.00285137730328408
2.32000000000000	0.00294244103246454
2.34000000000000	0.00300410486349031
2.36000000000000	0.00303575267174512
2.38000000000000	0.00303706824279027
2.40000000000000	0.00300803843187475
2.42000000000000	0.00294895329527324
2.44000000000000	0.00286040319213972
2.46000000000000	0.00274327288583392
2.48000000000000	0.00259873270365833
2.50000000000000	0.00242822684333460
2.52000000000000	0.00223345894305735
2.54000000000000	0.00201637505930444
2.56000000000000	0.00177914422248394
2.58000000000000	0.00152413676469927
2.60000000000000	0.00125390063617435
2.62000000000000	0.000971135946977224
2.64000000000000	0.000678667988412767
2.66000000000000	0.000379419003645900
2.68000000000000	7.63789896138453e-05
2.70000000000000	-0.000227424178034889
2.72000000000000	-0.000528954998473136
2.74000000000000	-0.000825200675415916
2.76000000000000	-0.00111320121998501
2.78000000000000	-0.00139007902593943
2.80000000000000	-0.00165306762176568
2.82000000000000	-0.00189953931234677
2.84000000000000	-0.00212703143402309
2.86000000000000	-0.00233327096071378
2.88000000000000	-0.00251619721524184
2.90000000000000	-0.00267398245893943
2.92000000000000	-0.00280505015380837
2.94000000000000	-0.00290809071476677
2.96000000000000	-0.00298207459459020
2.98000000000000	-0.00302626257080729
3	-0.00304021313176628
3.02000000000000	-0.00302378688807351
3.04000000000000	-0.00297714796532616
3.06000000000000	-0.00290076236422355
3.08000000000000	-0.00279539330444217
3.10000000000000	-0.00266209359879698
3.12000000000000	-0.00250219513388375
3.14000000000000	-0.00231729556230851
3.16000000000000	-0.00210924233947075
3.18000000000000	-0.00188011426439981
3.20000000000000	-0.00163220070908215
3.22000000000000	-0.00136797874381315
3.24000000000000	-0.00109008838712962
3.26000000000000	-0.000801306227617221
3.28000000000000	-0.000504517681155089
3.30000000000000	-0.000202688160794216
3.32000000000000	0.000101166552669503
3.34000000000000	0.000404010443380174
3.36000000000000	0.000702817595288689
3.38000000000000	0.000994602426105677
3.40000000000000	0.00127644951825288
3.42000000000000	0.00154554274875181
3.44000000000000	0.00179919342699371
3.46000000000000	0.00203486715924738
3.48000000000000	0.00225020917148349
3.50000000000000	0.00244306783749840
3.52000000000000	0.00261151617725189
3.54000000000000	0.00275387111061475
3.56000000000000	0.00286871027414911
3.58000000000000	0.00295488623289371
3.60000000000000	0.00301153794515476
3.62000000000000	0.00303809936574992
3.64000000000000	0.00303430510174464
3.66000000000000	0.00300019306417064
3.68000000000000	0.00293610408923142
3.70000000000000	0.00284267853277957
3.72000000000000	0.00272084987209278
3.74000000000000	0.00257183537887743
3.76000000000000	0.00239712395669209
3.78000000000000	0.00219846126431531
3.80000000000000	0.00197783227370016
3.82000000000000	0.00173744143679063
3.84000000000000	0.00147969065936647
3.86000000000000	0.00120715530199461
3.88000000000000	0.000922558447877731
3.90000000000000	0.000628743694706921
3.92000000000000	0.000328646742373632
3.94000000000000	2.52660604267263e-05
3.96000000000000	-0.000278367071644125
3.98000000000000	-0.000579218851951017
4	-0.000874283268953522
4.02000000000000	-0.00116061213653225
4.04000000000000	-0.00143534455129014
4.06000000000000	-0.00169573547775335
4.08000000000000	-0.00193918317585848
4.10000000000000	-0.00216325519667916
4.12000000000000	-0.00236571268665172
4.14000000000000	-0.00254453275745990
4.16000000000000	-0.00269792869806624
4.18000000000000	-0.00282436782693817
4.20000000000000	-0.00292258680609520
4.22000000000000	-0.00299160426396449
4.24000000000000	-0.00303073060092113
4.26000000000000	-0.00303957487953972
4.28000000000000	-0.00301804873071181
4.30000000000000	-0.00296636723660090
4.32000000000000	-0.00288504678161252
4.34000000000000	-0.00277489989285194
4.36000000000000	-0.00263702712162192
4.38000000000000	-0.00247280604707794
4.40000000000000	-0.00228387751191256
4.42000000000000	-0.00207212922759769
4.44000000000000	-0.00183967691299550
4.46000000000000	-0.00158884315479501
4.48000000000000	-0.00132213420099352
4.50000000000000	-0.00104221491929518
4.52000000000000	-0.000751882170633685
4.54000000000000	-0.000454036863862400
4.56000000000000	-0.000151654970832055
4.58000000000000	0.000152242208536385
4.60000000000000	0.000454618234081703
4.62000000000000	0.000752451864508895
4.64000000000000	0.00104276724463342
4.66000000000000	0.00132266363914260
4.68000000000000	0.00158934441578393
4.70000000000000	0.00184014498839018
4.72000000000000	0.00207255944054348
4.74000000000000	0.00228426556386394
4.76000000000000	0.00247314806074808
4.78000000000000	0.00263731967972328
4.80000000000000	0.00277514007224066
4.82000000000000	0.00288523218249556
4.84000000000000	0.00296649600651392
4.86000000000000	0.00301811958302840
4.88000000000000	0.00303958710632696
4.90000000000000	0.00303068408001300
4.92000000000000	0.00299149946018253
4.94000000000000	0.00292242476660415
4.96000000000000	0.00282415017078306
4.98000000000000	0.00269765759999544
5	0.00254421092619570

==> Data_pole6.txt <==
0	0.0115549742246792
0.0200000000000000	0.0103737746328861
0.0400000000000000	0.00908892371407504
0.0600000000000000	0.00771325927391173
0.0800000000000000	0.00626052649674803
0.100000000000000	0.00474524060828374
0.120000000000000	0.00318254184422947
0.140000000000000	0.00158804417407613
0.160000000000000	-2.23207085269690e-05
0.180000000000000	-0.00163246256998871
0.200000000000000	-0.00322629340507151
0.220000000000000	-0.00478788818292163
0.240000000000000	-0.00630164396471342
0.260000000000000	-0.00775243580305634
0.280000000000000	-0.00912576786546970
0.300000000000000	-0.0104079182719491
0.320000000000000	-0.0115860761994555
0.340000000000000	-0.0126484698834246
0.360000000000000	-0.0135844842373467
0.380000000000000	-0.0143847669152028
0.400000000000000	-0.0150413217570139
0.420000000000000	-0.0155475886838288
0.440000000000000	-0.0158985092438645
0.460000000000000	-0.0160905771548839
0.480000000000000	-0.0161218733378093
0.500000000000000	-0.0159920850915262
0.520000000000000	-0.0157025092172890
0.540000000000000	-0.0152560390615121
0.560000000000000	-0.0146571356064087
0.580000000000000	-0.0139117828973308
0.600000000000000	-0.0130274282521669
0.620000000000000	-0.0120129078502026
0.640000000000000	-0.0108783584439384
0.660000000000000	-0.00963511607600958
0.680000000000000	-0.00829560281319522
0.700000000000000	-0.00687320262923313
0.720000000000000	-0.00538212767657846
0.740000000000000	-0.00383727628327429
0.760000000000000	-0.00225408409378254
0.780000000000000	-0.000648369841126849
0.800000000000000	0.000963822708658805
0.820000000000000	0.00256638506053696
0.840000000000000	0.00414330494122434
0.860000000000000	0.00567882628853355
0.880000000000000	0.00715760668073811
0.900000000000000	0.00856487063297895
0.920000000000000	0.00988655722902487
0.940000000000000	0.0111094606132997
0.960000000000000	0.0122213619394259
0.980000000000000	0.0132111514568984
1	0.0140689395160398
1.02000000000000	0.0147861553821099
1.04000000000000	0.0153556328712551
1.06000000000000	0.0157716819526482
1.08000000000000	0.0160301456013952
1.10000000000000	0.0161284413341548
1.12000000000000	0.0160655870124574
1.14000000000000	0.0158422106559085
1.16000000000000	0.0154605441672244
1.18000000000000	0.0149244010317978
1.20000000000000	0.0142391382146125
1.22000000000000	0.0134116026352202
1.24000000000000	0.0124500627555832
1.26000000000000	0.0113641259643359
1.28000000000000	0.0101646425829336
1.30000000000000	0.00886359745282676
1.32000000000000	0.00747399018688705
1.34000000000000	0.00600970528157264
1.36000000000000	0.00448537338762922
1.38000000000000	0.00291622512546393
1.40000000000000	0.00131793890582086
1.42000000000000	-0.000293515723716506
1.44000000000000	-0.00190203764116588
1.46000000000000	-0.00349155502723479
1.48000000000000	-0.00504618594962620
1.50000000000000	-0.00655039705005626
1.52000000000000	-0.00798915874843553
1.54000000000000	-0.00934809541346522
1.56000000000000	-0.0106136289991931
1.58000000000000	-0.0117731147123603
1.60000000000000	-0.0128149673549959
1.62000000000000	-0.0137287770798854
1.64000000000000	-0.0145054134023230
1.66000000000000	-0.0151371164288968
1.68000000000000	-0.0156175743917785
1.70000000000000	-0.0159419867138213
1.72000000000000	-0.0161071119743397
1.74000000000000	-0.0161113002963139
1.76000000000000	-0.0159545098314152
1.78000000000000	-0.0156383071781407
1.80000000000000	-0.0151658517288793
1.82000000000000	-0.0145418641023070
1.84000000000000	-0.0137725789765256
1.86000000000000	-0.0128656827942201
1.88000000000000	-0.0118302369622641
1.90000000000000	-0.0106765873131375
1.92000000000000	-0.00941626073278864
1.94000000000000	-0.00806184998779972
1.96000000000000	-0.00662688790262597
1.98000000000000	-0.00512571214408710
2	-0.00357332196413969
2.02000000000000	-0.00198522833230979
2.04000000000000	-0.000377298955212664
2.06000000000000	0.00123440026832647
2.08000000000000	0.00283376577242296
2.10000000000000	0.00440481722563983
2.12000000000000	0.00593185720117711
2.14000000000000	0.00739962802037151
2.16000000000000	0.00879346420237817
2.18000000000000	0.0100994389968075
2.20000000000000	0.0113045035352114
2.22000000000000	0.0123966172110635
2.24000000000000	0.0133648679855195
2.26000000000000	0.0141995814169022
2.28000000000000	0.0148924173245247
2.30000000000000	0.0154364531210193
2.32000000000000	0.0158262529805417
2.34000000000000	0.0160579221517461
2.36000000000000	0.0161291458728537
2.38000000000000	0.0160392124999865
2.40000000000000	0.0157890206176782
2.42000000000000	0.0153810700605143
2.44000000000000	0.0148194369356116
2.46000000000000	0.0141097328955028
2.48000000000000	0.0132590490683597
2.50000000000000	0.0122758852057845
2.52000000000000	0.0111700647561013
2.54000000000000	0.00995263671170753
2.56000000000000	0.00863576521119472
2.58000000000000	0.00723260799929610
2.60000000000000	0.00575718495905086
2.62000000000000	0.00422423802976708
2.64000000000000	0.00264908391043735
2.66000000000000	0.00104746102034523
2.68000000000000	-0.000564627754017586
2.70000000000000	-0.00217107495450341
2.72000000000000	-0.00375582949170578
2.74000000000000	-0.00530305702213919
2.76000000000000	-0.00679729815976494
2.78000000000000	-0.00822362294106640
2.80000000000000	-0.00956778000030907
2.82000000000000	-0.0108163389644762
2.84000000000000	-0.0119568246451166
2.86000000000000	-0.0129778416863037
2.88000000000000	-0.0138691884232654
2.90000000000000	-0.0146219588140460
2.92000000000000	-0.0152286314257336
2.94000000000000	-0.0156831445861316
2.96000000000000	-0.0159809569499833
2.98000000000000	-0.0161190928745927
3	-0.0160961721514630
3.02000000000000	-0.0159124237968829
3.04000000000000	-0.0155696837636724
3.06000000000000	-0.0150713765969484
3.08000000000000	-0.0144224812172025
3.10000000000000	-0.0136294811725727
3.12000000000000	-0.0127002998573740
3.14000000000000	-0.0116442213441615
3.16000000000000	-0.0104717976203459
3.18000000000000	-0.00919474315622390
3.20000000000000	-0.00782581785786287
3.22000000000000	-0.00637869957433756
3.24000000000000	-0.00486784743318324
3.26000000000000	-0.00330835736957298
3.28000000000000	-0.00171581129272344
3.30000000000000	-0.000106121396608818
3.32000000000000	0.00150462882942160
3.34000000000000	0.00310034530155265
3.36000000000000	0.00466508414826850
3.38000000000000	0.00618321101624658
3.40000000000000	0.00763955728364820
3.42000000000000	0.00901957161997345
3.44000000000000	0.0103094653781460
3.46000000000000	0.0114963503661162
3.48000000000000	0.0125683676214163
3.50000000000000	0.0135148059019933
3.52000000000000	0.0143262087093984
3.54000000000000	0.0149944687749942
3.56000000000000	0.0155129090651026
3.58000000000000	0.0158763494957185
3.60000000000000	0.0160811586901966
3.62000000000000	0.0161252902627666
3.64000000000000	0.0160083032653433
3.66000000000000	0.0157313665933341
3.68000000000000	0.0152972473064229
3.70000000000000	0.0147102829810235
3.72000000000000	0.0139763383706507
3.74000000000000	0.0131027468072417
3.76000000000000	0.0120982369289270
3.78000000000000	0.0109728454663638
3.80000000000000	0.00973781695904122
3.82000000000000	0.00840549140355825
3.84000000000000	0.00698918095645692
3.86000000000000	0.00550303692355473
3.88000000000000	0.00396190836477459
3.90000000000000	0.00238119372724636
3.92000000000000	0.000776686989113534
3.94000000000000	-0.000835580148675985
3.96000000000000	-0.00243949844582601
3.98000000000000	-0.00401904208089626
4	-0.00555842877601293
4.02000000000000	-0.00704227748817190
4.04000000000000	-0.00845576209153654
4.06000000000000	-0.00978475951518583
4.08000000000000	-0.0110159908561709
4.10000000000000	-0.0121371540579235
4.12000000000000	-0.0131370468283392
4.14000000000000	-0.0140056785693763
4.16000000000000	-0.0147343701998100
4.18000000000000	-0.0153158408737425
4.20000000000000	-0.0157442807284084
4.22000000000000	-0.0160154089344034
4.24000000000000	-0.0161265164683161
4.26000000000000	-0.0160764931803950
4.28000000000000	-0.0158658388867975
4.30000000000000	-0.0154966583755923
4.32000000000000	-0.0149726403764122
4.34000000000000	-0.0142990207038880
4.36000000000000	-0.0134825299431183
4.38000000000000	-0.0125313261998889
4.40000000000000	-0.0114549135875759
4.42000000000000	-0.0102640472651868
4.44000000000000	-0.00897062597536686
4.46000000000000	-0.00758757315609584
4.48000000000000	-0.00612870781396728
4.50000000000000	-0.00460860644924307
4.52000000000000	-0.00304245741228078
4.54000000000000	-0.00144590914655763
4.56000000000000	0.000165086165403849
4.58000000000000	0.00177443199097090
4.60000000000000	0.00336604827863334
4.62000000000000	0.00492403212456342
4.64000000000000	0.00643281666917337
4.66000000000000	0.00787732663603147
4.68000000000000	0.00924312895904028
4.70000000000000	0.0105165769928626
4.72000000000000	0.0116849468656904
4.74000000000000	0.0127365646119662
4.76000000000000	0.0136609228147876
4.78000000000000	0.0144487855925445
4.80000000000000	0.0150922808807941
4.82000000000000	0.0155849790873276
4.84000000000000	0.0159219573345297
4.86000000000000	0.0160998486471445
4.88000000000000	0.0161168755939794
4.90000000000000	0.0159728680474101
4.92000000000000	0.0156692648832392
4.94000000000000	0.0152090996039253
4.96000000000000	0.0145969700288290
4.98000000000000	0.0138389923543213
5	0.0129427400427720

==> Data_pole7.txt <==
0	0.0237877574483359
0.0200000000000000	0.0212286787788146
0.0400000000000000	0.0184574901682036
0.0600000000000000	0.0155018804170670
0.0800000000000000	0.0123913810010435
0.100000000000000	0.00915707100210349
0.120000000000000	0.00583126657663573
0.140000000000000	0.00244719806309466
0.160000000000000	-0.000961322044556713
0.180000000000000	-0.00436023694010969
0.200000000000000	-0.00771558578945980
0.220000000000000	-0.0109938430560352
0.240000000000000	-0.0141622534768761
0.260000000000000	-0.0171891593423945
0.280000000000000	-0.0200443168097445
0.300000000000000	-0.0226991980893017
0.320000000000000	-0.0251272764849078
0.340000000000000	-0.0273042914398501
0.360000000000000	-0.0292084909403242
0.380000000000000	-0.0308208488543660
0.400000000000000	-0.0321252550346730
0.420000000000000	-0.0331086762858711
0.440000000000000	-0.0337612865878940
0.460000000000000	-0.0340765652743283
0.480000000000000	-0.0340513621847564
0.500000000000000	-0.0336859291401182
0.520000000000000	-0.0329839174265997
0.540000000000000	-0.0319523413131881
0.560000000000000	-0.0306015079674149
0.580000000000000	-0.0289449144695450
0.600000000000000	-0.0269991129542120
0.620000000000000	-0.0247835452269607
0.640000000000000	-0.0223203485081524
0.660000000000000	-0.0196341342451770
0.680000000000000	-0.0167517422030056
0.700000000000000	-0.0137019722901316
0.720000000000000	-0.0105152967994044
0.740000000000000	-0.00722355593895262
0.760000000000000	-0.00385963969534891
0.780000000000000	-0.000457159207736525
0.800000000000000	0.00294988906356281
0.820000000000000	0.00632746301844270
0.840000000000000	0.00964181505442351
0.860000000000000	0.0128598292615408
0.880000000000000	0.0159493523055712
0.900000000000000	0.0188795146935193
0.920000000000000	0.0216210392113875
0.940000000000000	0.0241465334524209
0.960000000000000	0.0264307635129805
0.980000000000000	0.0284509061213672
1	0.0301867766804084
1.02000000000000	0.0316210309452806
1.04000000000000	0.0327393383214708
1.06000000000000	0.0335305250513392
1.08000000000000	0.0339866858586126
1.10000000000000	0.0341032629352914
1.12000000000000	0.0338790914817607
1.14000000000000	0.0333164113450830
1.16000000000000	0.0324208446391866
1.18000000000000	0.0312013395705619
1.20000000000000	0.0296700810307397
1.22000000000000	0.0278423688488832
1.24000000000000	0.0257364649209521
1.26000000000000	0.0233734107428751
1.28000000000000	0.0207768171708777
1.30000000000000	0.0179726285096115
1.32000000000000	0.0149888632852384
1.34000000000000	0.0118553342935787
1.36000000000000	0.00860335072050997
1.38000000000000	0.00526540531093163
1.40000000000000	0.00187484971199800
1.42000000000000	-0.00153443876551498
1.44000000000000	-0.00492839563810097
1.46000000000000	-0.00827310961058203
1.48000000000000	-0.0115351614065606
1.50000000000000	-0.0146819576827823
1.52000000000000	-0.0176820566910475
1.54000000000000	-0.0205054824337666
1.56000000000000	-0.0231240241742189
1.58000000000000	-0.0255115183089085
1.60000000000000	-0.0276441097856422
1.62000000000000	-0.0295004904553256
1.64000000000000	-0.0310621119759450
1.66000000000000	-0.0323133711414698
1.68000000000000	-0.0332417657839295
1.70000000000000	-0.0338380196909429
1.72000000000000	-0.0340961752905667
1.74000000000000	-0.0340136531773842
1.76000000000000	-0.0335912778850721
1.78000000000000	-0.0328332696479326
1.80000000000000	-0.0317472022337069
1.82000000000000	-0.0303439272689919
1.84000000000000	-0.0286374658133739
1.86000000000000	-0.0266448682656362
1.88000000000000	-0.0243860440018108
1.90000000000000	-0.0218835624472737
1.92000000000000	-0.0191624275705075
1.94000000000000	-0.0162498280517130
1.96000000000000	-0.0131748656225050
1.98000000000000	-0.00996826429102836
2	-0.00666206335782589
2.02000000000000	-0.00328929728973732
2.04000000000000	0.000116334349573113
2.06000000000000	0.00352080361451764
2.08000000000000	0.00689009417356884
2.10000000000000	0.0101905411892001
2.12000000000000	0.0133891676858139
2.14000000000000	0.0164540140447815
2.16000000000000	0.0193544573343875
2.18000000000000	0.0220615172840414
2.20000000000000	0.0245481458455611
2.22000000000000	0.0267894974483301
2.24000000000000	0.0287631772480259
2.26000000000000	0.0304494648885017
2.28000000000000	0.0318315115410666
2.30000000000000	0.0328955082524118
2.32000000000000	0.0336308239191083
2.34000000000000	0.0340301115100774
2.36000000000000	0.0340893814756972
2.38000000000000	0.0338080416100630
2.40000000000000	0.0331889029681139
2.42000000000000	0.0322381517785001
2.44000000000000	0.0309652876328317
2.46000000000000	0.0293830285688993
2.48000000000000	0.0275071839962443
2.50000000000000	0.0253564967337650
2.52000000000000	0.0229524557376653
2.54000000000000	0.0203190813909080
2.56000000000000	0.0174826854994881
2.58000000000000	0.0144716083935648
2.60000000000000	0.0113159357602507
2.62000000000000	0.00804719803737127
2.64000000000000	0.00469805537175242
2.66000000000000	0.00130197128982966
2.68000000000000	-0.00210712165884666
2.70000000000000	-0.00549516094442954
2.72000000000000	-0.00882829439831438
2.74000000000000	-0.0120732184528174
2.76000000000000	-0.0151975108994152
2.78000000000000	-0.0181699548407354
2.80000000000000	-0.0209608505994755
2.82000000000000	-0.0235423124677615
2.84000000000000	-0.0258885473319236
2.86000000000000	-0.0279761123887611
2.88000000000000	-0.0297841493782833
2.90000000000000	-0.0312945929925486
2.92000000000000	-0.0324923513782494
2.94000000000000	-0.0333654569295221
2.96000000000000	-0.0339051858643087
2.98000000000000	-0.0341061453895035
3	-0.0339663275839591
3.02000000000000	-0.0334871294609710
3.04000000000000	-0.0326733390097821
3.06000000000000	-0.0315330873555774
3.08000000000000	-0.0300777675159686
3.10000000000000	-0.0283219205657283
3.12000000000000	-0.0262830903471776
3.14000000000000	-0.0239816481779123
3.16000000000000	-0.0214405893073324
3.18000000000000	-0.0186853031557100
3.20000000000000	-0.0157433196314959
3.22000000000000	-0.0126440340615735
3.24000000000000	-0.00941841348286974
3.26000000000000	-0.00609868722995882
3.28000000000000	-0.00271802491020400
3.30000000000000	0.000689795015993866
3.32000000000000	0.00409072273840796
3.34000000000000	0.00745077731143305
3.36000000000000	0.0107363861804617
3.38000000000000	0.0139147206277527
3.40000000000000	0.0169540237861262
3.42000000000000	0.0198239279430840
3.44000000000000	0.0224957579649539
3.46000000000000	0.0249428178093468
3.48000000000000	0.0271406572631881
3.50000000000000	0.0290673162411641
3.52000000000000	0.0307035442036357
3.54000000000000	0.0320329925016669
3.56000000000000	0.0330423777273210
3.58000000000000	0.0337216144370816
3.60000000000000	0.0340639159222706
3.62000000000000	0.0340658620195978
3.64000000000000	0.0337274332843020
3.66000000000000	0.0330520111844367
3.68000000000000	0.0320463443143588
3.70000000000000	0.0307204809650048
3.72000000000000	0.0290876687246895
3.74000000000000	0.0271642221135819
3.76000000000000	0.0249693595744135
3.78000000000000	0.0225250114481504
3.80000000000000	0.0198556008532762
3.82000000000000	0.0169877996580651
3.84000000000000	0.0139502619840906
3.86000000000000	0.0107733379037147
3.88000000000000	0.00748877019219673
3.90000000000000	0.00412937716437679
3.92000000000000	0.000728724764920894
3.94000000000000	-0.00267920881150171
3.96000000000000	-0.00606037261910835
3.98000000000000	-0.00938098318679783
4	-0.0126078620714256
4.02000000000000	-0.0157087673658405
4.04000000000000	-0.0186527158493644
4.06000000000000	-0.0214102925618893
4.08000000000000	-0.0239539447084377
4.10000000000000	-0.0262582569575808
4.12000000000000	-0.0283002053830295
4.14000000000000	-0.0300593875110951
4.16000000000000	-0.0315182261754622
4.18000000000000	-0.0326621451424246
4.20000000000000	-0.0334797147517935
4.22000000000000	-0.0339627661182849
4.24000000000000	-0.0341064727523202
4.26000000000000	-0.0339093987847153
4.28000000000000	-0.0333735133134105
4.30000000000000	-0.0325041707288949
4.32000000000000	-0.0313100572149065
4.34000000000000	-0.0298031039589557
4.36000000000000	-0.0279983679398433
4.38000000000000	-0.0259138814833060
4.40000000000000	-0.0235704720889778
4.42000000000000	-0.0209915543288988
4.44000000000000	-0.0182028958968505
4.46000000000000	-0.0152323601460785
4.48000000000000	-0.0121096276878757
4.50000000000000	-0.00886589983272636
4.52000000000000	-0.00553358683712531
4.54000000000000	-0.00214598407100819
4.56000000000000	0.00126306065857830
4.58000000000000	0.00465948530357674
4.60000000000000	0.00800935391164279
4.62000000000000	0.0112791957029643
4.64000000000000	0.0144363394992280
4.66000000000000	0.0174492401632349
4.68000000000000	0.0202877937874826
4.70000000000000	0.0229236384824589
4.72000000000000	0.0253304377592658
4.74000000000000	0.0274841436751116
4.76000000000000	0.0293632371124057
4.78000000000000	0.0309489427906685
4.80000000000000	0.0322254168629271
4.82000000000000	0.0331799052221980
4.84000000000000	0.0338028709363070
4.86000000000000	0.0340880895377641
4.88000000000000	0.0340327112165841
4.90000000000000	0.0336372892946467
4.92000000000000	0.0329057746970867
4.94000000000000	0.0318454764759563
4.96000000000000	0.0304669887805931
4.98000000000000	0.0287840850043818
5	0.0268135801655602

==> Data_poles.txt <==
0	0.0377661332327481
0.0200000000000000	0.0338071374974827
0.0400000000000000	0.0295103520194963
0.0600000000000000	0.0249187088589566
0.0800000000000000	0.0200780861965281
0.100000000000000	0.0150368499337569
0.120000000000000	0.00984537043696925
0.140000000000000	0.00455551925322222
0.160000000000000	-0.000779849173048552
0.180000000000000	-0.00610742560416607
0.200000000000000	-0.0113739786574933
0.220000000000000	-0.0165268866758123
0.240000000000000	-0.0215146635055290
0.260000000000000	-0.0262874729293006
0.280000000000000	-0.0307976266130460
0.300000000000000	-0.0350000605920156
0.320000000000000	-0.0388527855350316
0.340000000000000	-0.0423173062880050
0.360000000000000	-0.0453590065047904
0.380000000000000	-0.0479474945222739
0.400000000000000	-0.0500569070238254
0.420000000000000	-0.0516661674570083
0.440000000000000	-0.0527591966235251
0.460000000000000	-0.0533250733372514
0.480000000000000	-0.0533581435451175
0.500000000000000	-0.0528580768205381
0.520000000000000	-0.0518298696649251
0.540000000000000	-0.0502837955842971
0.560000000000000	-0.0482353024398038
0.580000000000000	-0.0457048580978031
0.600000000000000	-0.0427177459217066
0.620000000000000	-0.0393038121489698
0.640000000000000	-0.0354971676773535
0.660000000000000	-0.0313358472401086
0.680000000000000	-0.0268614293754945
0.700000000000000	-0.0221186209877685
0.720000000000000	-0.0171548106505767
0.740000000000000	-0.0120195951159908
0.760000000000000	-0.00676428376015586
0.780000000000000	-0.00144138591696436
0.800000000000000	0.00389591377785060
0.820000000000000	0.00919428679001513
0.840000000000000	0.0144007935278010
0.860000000000000	0.0194634122969265
0.880000000000000	0.0243315590841299
0.900000000000000	0.0289565929759087
0.920000000000000	0.0332923021624493
0.940000000000000	0.0372953656707546
0.960000000000000	0.0409257862134866
0.980000000000000	0.0441472898286397
1	0.0469276883169789
1.02000000000000	0.0492392008558861
1.04000000000000	0.0510587315761572
1.06000000000000	0.0523681003282920
1.08000000000000	0.0531542243325390
1.10000000000000	0.0534092488977057
1.12000000000000	0.0531306259026371
1.14000000000000	0.0523211392561992
1.16000000000000	0.0509888770813825
1.18000000000000	0.0491471509014506
1.20000000000000	0.0468143626355995
1.22000000000000	0.0440138207330644
1.24000000000000	0.0407735072827992
1.26000000000000	0.0371257984256940
1.28000000000000	0.0331071408628765
1.30000000000000	0.0287576876923229
1.32000000000000	0.0241208972123753
1.34000000000000	0.0192430987007903
1.36000000000000	0.0141730295079096
1.38000000000000	0.00896134808916665
1.40000000000000	0.00366012784254451
1.42000000000000	-0.00167766319160290
1.44000000000000	-0.00699869156970156
1.46000000000000	-0.0122497913350956
1.48000000000000	-0.0173784952347120
1.50000000000000	-0.0223335589545099
1.52000000000000	-0.0270654731357275
1.54000000000000	-0.0315269580560288
1.56000000000000	-0.0356734360328610
1.58000000000000	-0.0394634768289230
1.60000000000000	-0.0428592116094015
1.62000000000000	-0.0458267113148507
1.64000000000000	-0.0483363256691385
1.66000000000000	-0.0503629794352054
1.68000000000000	-0.0518864229585432
1.70000000000000	-0.0528914344950504
1.72000000000000	-0.0533679723016669
1.74000000000000	-0.0533112749701512
1.76000000000000	-0.0527219090014984
1.78000000000000	-0.0516057631456486
1.80000000000000	-0.0499739895630449
1.82000000000000	-0.0478428923959318
1.84000000000000	-0.0452337648627563
1.86000000000000	-0.0421726765033667
1.88000000000000	-0.0386902127007890
1.90000000000000	-0.0348211690821889
1.92000000000000	-0.0306042038524678
1.94000000000000	-0.0260814515342575
1.96000000000000	-0.0212981019736986
1.98000000000000	-0.0163019488184351
2	-0.0111429119792855
2.02000000000000	-0.00587253884699587
2.04000000000000	-0.000543489247750329
2.06000000000000	0.00479099071640504
2.08000000000000	0.0100776006850131
2.10000000000000	0.0152635185987884
2.12000000000000	0.0202969284801730
2.14000000000000	0.0251275381614563
2.16000000000000	0.0297070817874901
2.18000000000000	0.0339898020721590
2.20000000000000	0.0379329074900576
2.22000000000000	0.0414969998352677
2.24000000000000	0.0446464678752082
2.26000000000000	0.0473498431662997
2.28000000000000	0.0495801144762508
2.30000000000000	0.0513149976713621
2.32000000000000	0.0525371583722241
2.34000000000000	0.0532343851531065
2.36000000000000	0.0533997115544873
2.38000000000000	0.0530314856896133
2.40000000000000	0.0521333867496073
2.42000000000000	0.0507143882422057
2.44000000000000	0.0487886683314359
2.46000000000000	0.0463754681740880
2.48000000000000	0.0434988996684362
2.50000000000000	0.0401877045361220
2.52000000000000	0.0364749671443717
2.54000000000000	0.0323977839379359
2.56000000000000	0.0279968927836759
2.58000000000000	0.0233162659312638
2.60000000000000	0.0184026706569991
2.62000000000000	0.0133052019806440
2.64000000000000	0.00807479212421326
2.66000000000000	0.00276370161404882
2.68000000000000	-0.00257500288908497
2.70000000000000	-0.00788797881453377
2.72000000000000	-0.0131221406630869
2.74000000000000	-0.0182251904197374
2.76000000000000	-0.0231461400981608
2.78000000000000	-0.0278358211958202
2.80000000000000	-0.0322473759693901
2.82000000000000	-0.0363367256218391
2.84000000000000	-0.0400630107231992
2.86000000000000	-0.0433889994644838
2.88000000000000	-0.0462814596656156
2.90000000000000	-0.0487114908203851
2.92000000000000	-0.0506548128607554
2.94000000000000	-0.0520920087552760
2.96000000000000	-0.0530087185176426
2.98000000000000	-0.0533957826869336
3	-0.0532493338459158
3.02000000000000	-0.0525708352629992
3.04000000000000	-0.0513670662717424
3.06000000000000	-0.0496500545339930
3.08000000000000	-0.0474369558634659
3.10000000000000	-0.0447498828105239
3.12000000000000	-0.0416156837208837
3.14000000000000	-0.0380656744758205
3.16000000000000	-0.0341353255942340
3.18000000000000	-0.0298639078229483
3.20000000000000	-0.0252940997563912
3.22000000000000	-0.0204715614061860
3.24000000000000	-0.0154444779814087
3.26000000000000	-0.0102630784379069
3.28000000000000	-0.00497913360717605
3.30000000000000	0.000354561080674845
3.32000000000000	0.00568471311141000
3.34000000000000	0.0109580653678523
3.36000000000000	0.0161219282573938
3.38000000000000	0.0211247061689884
3.40000000000000	0.0259164129994418
3.42000000000000	0.0304491715980321
3.44000000000000	0.0346776921391728
3.46000000000000	0.0385597246433797
3.48000000000000	0.0420564811251004
3.50000000000000	0.0451330231494435
3.52000000000000	0.0477586109254712
3.54000000000000	0.0499070104480294
3.56000000000000	0.0515567556192552
3.58000000000000	0.0526913627307311
3.60000000000000	0.0532994951632503
3.62000000000000	0.0533750766585689
3.64000000000000	0.0529173520313697
3.66000000000000	0.0519308947148240
3.68000000000000	0.0504255610643593
3.70000000000000	0.0484163918762139
3.72000000000000	0.0459234621047727
3.74000000000000	0.0429716802802589
3.76000000000000	0.0395905396309338
3.78000000000000	0.0358138233965087
3.80000000000000	0.0316792672771819
3.82000000000000	0.0272281823909949
3.84000000000000	0.0225050425067975
3.86000000000000	0.0175570396770503
3.88000000000000	0.0124336127104357
3.90000000000000	0.00718595319562433
3.92000000000000	0.00186649401184256
3.94000000000000	-0.00347161456312469
3.96000000000000	-0.00877503591294029
3.98000000000000	-0.0139907800045551
4	-0.0190667328471014
4.02000000000000	-0.0239521771976631
4.04000000000000	-0.0285982993112032
4.06000000000000	-0.0329586766713665
4.08000000000000	-0.0369897418289197
4.10000000000000	-0.0406512177133011
4.12000000000000	-0.0439065200677975
4.14000000000000	-0.0467231229873422
4.16000000000000	-0.0490728839066085
4.18000000000000	-0.0509323247912186
4.20000000000000	-0.0522828667225031
4.22000000000000	-0.0531110155319143
4.24000000000000	-0.0534084966302983
4.26000000000000	-0.0531723376848540
4.28000000000000	-0.0524048983177007
4.30000000000000	-0.0511138465293132
4.32000000000000	-0.0493120820823960
4.34000000000000	-0.0470176076117188
4.36000000000000	-0.0442533487477399
4.38000000000000	-0.0410469250512859
4.40000000000000	-0.0374303740480289
4.42000000000000	-0.0334398311201207
4.44000000000000	-0.0291151684533985
4.46000000000000	-0.0244995966476854
4.48000000000000	-0.0196392329707584
4.50000000000000	-0.0145826405698550
4.52000000000000	-0.00938034324475776
4.54000000000000	-0.00408432063068792
4.56000000000000	0.00125251116502667
4.58000000000000	0.00657682828320563
4.60000000000000	0.0118354319071890
4.62000000000000	0.0169757798078297
4.64000000000000	0.0219465113280770
4.66000000000000	0.0266979605616865
4.68000000000000	0.0311826525985359
4.70000000000000	0.0353557778782353
4.72000000000000	0.0391756399124416
4.74000000000000	0.0426040719023878
4.76000000000000	0.0456068180889190
4.78000000000000	0.0481538760247156
4.80000000000000	0.0502197963488282
4.82000000000000	0.0517839370682810
4.84000000000000	0.0528306698060412
4.86000000000000	0.0533495359545971
4.88000000000000	0.0533353511749067
4.90000000000000	0.0527882571965996
4.92000000000000	0.0517137204018620
4.94000000000000	0.0501224772071522
4.96000000000000	0.0480304267884767
4.98000000000000	0.0454584722220789
5	0.0424323116278114


==> Data_true.txt <==
0	0.0377661337464288
0.0200000000000000	0.0338071382186966
0.0400000000000000	0.0295103529410373
0.0600000000000000	0.0249187099716169
0.0800000000000000	0.0200780874891905
0.100000000000000	0.0150368513935055
0.120000000000000	0.00984537204921870
0.140000000000000	0.00455552100186346
0.160000000000000	-0.000779847305487361
0.180000000000000	-0.00610742363634500
0.200000000000000	-0.0113739766090741
0.220000000000000	-0.0165268845672622
0.240000000000000	-0.0215146613579159
0.260000000000000	-0.0262874707640828
0.280000000000000	-0.0307976244518575
0.300000000000000	-0.0350000584564504
0.320000000000000	-0.0388527834464275
0.340000000000000	-0.0423173042672307
0.360000000000000	-0.0453590045720367
0.380000000000000	-0.0479474926968523
0.400000000000000	-0.0500569053239749
0.420000000000000	-0.0516661658997133
0.440000000000000	-0.0527591952243456
0.460000000000000	-0.0533250721101674
0.480000000000000	-0.0533581425023897
0.500000000000000	-0.0528580759725851
0.520000000000000	-0.0518298690202193
0.540000000000000	-0.0502837951492803
0.560000000000000	-0.0482353022188225
0.580000000000000	-0.0457048580930652
0.600000000000000	-0.0427177461332595
0.620000000000000	-0.0393038125746997
0.640000000000000	-0.0354971683130066
0.660000000000000	-0.0313358480793338
0.680000000000000	-0.0268614304099065
0.700000000000000	-0.0221186222070317
0.720000000000000	-0.0171548120425088
0.740000000000000	-0.0120195966666840
0.760000000000000	-0.00676428545411607
0.780000000000000	-0.00144138773726614
0.800000000000000	0.00389591184939510
0.820000000000000	0.00919428477267442
0.840000000000000	0.0144007914417316
0.860000000000000	0.0194634101629719
0.880000000000000	0.0243315569236117
0.900000000000000	0.0289565908104141
0.920000000000000	0.0332923000136153
0.940000000000000	0.0372953635600516
0.960000000000000	0.0409257841620040
0.980000000000000	0.0441472878568753
1	0.0469276864446338
1.02000000000000	0.0492391991016683
1.04000000000000	0.0510587299575942
1.06000000000000	0.0523680988615560
1.08000000000000	0.0531542230322850
1.10000000000000	0.0534092477769256
1.12000000000000	0.0531306249725292
1.14000000000000	0.0523211385260569
1.16000000000000	0.0509888765585012
1.18000000000000	0.0491471505910546
1.20000000000000	0.0468143625407903
1.22000000000000	0.0440138208547893
1.24000000000000	0.0407735076198420
1.26000000000000	0.0371257989746869
1.28000000000000	0.0331071416183343
1.30000000000000	0.0287576886466973
1.32000000000000	0.0241208983561305
1.34000000000000	0.0192431000224982
1.36000000000000	0.0141730309943642
1.38000000000000	0.00896134972551577
1.40000000000000	0.00366012961243834
1.42000000000000	-0.00167766130584864
1.44000000000000	-0.00699868958692862
1.46000000000000	-0.0122497892751153
1.48000000000000	-0.0173784931181069
1.50000000000000	-0.0223335568024285
1.52000000000000	-0.0270654709696725
1.54000000000000	-0.0315269558976428
1.56000000000000	-0.0356734339037100
1.58000000000000	-0.0394634747502807
1.60000000000000	-0.0428592096020370
1.62000000000000	-0.0458267093988208
1.64000000000000	-0.0483363238635877
1.66000000000000	-0.0503629777581741
1.68000000000000	-0.0518864214267878
1.70000000000000	-0.0528914331238757
1.72000000000000	-0.0533679711047730
1.74000000000000	-0.0533112739594973
1.76000000000000	-0.0527219081871826
1.78000000000000	-0.0516057625358073
1.80000000000000	-0.0499739891637713
1.82000000000000	-0.0478428922112154
1.84000000000000	-0.0452337648944427
1.86000000000000	-0.0421726767511393
1.88000000000000	-0.0386902131621722
1.90000000000000	-0.0348211697525726
1.92000000000000	-0.0306042047251537
1.94000000000000	-0.0260814526005262
1.96000000000000	-0.0212981032228963
1.98000000000000	-0.0163019502380800
2	-0.0111429135551931
2.02000000000000	-0.00587254056342031
2.04000000000000	-0.000543491087541627
2.06000000000000	0.00479098877162951
2.08000000000000	0.0100775986546849
2.10000000000000	0.0152635165031939
2.12000000000000	0.0202969263402507
2.14000000000000	0.0251275359985875
2.16000000000000	0.0297070796232856
2.18000000000000	0.0339897999282427
2.20000000000000	0.0379329053878509
2.22000000000000	0.0414969977957751
2.24000000000000	0.0446464659188077
2.26000000000000	0.0473498413125389
2.28000000000000	0.0495801127436519
2.30000000000000	0.0513149960772367
2.32000000000000	0.0525371569325002
2.34000000000000	0.0532343838821693
2.36000000000000	0.0533997104650355
2.38000000000000	0.0530314847925325
2.40000000000000	0.0521333860538608
2.42000000000000	0.0507143877547451
2.44000000000000	0.0487886680571318
2.46000000000000	0.0463754681156811
2.48000000000000	0.0434988998265101
2.50000000000000	0.0401877049090972
2.52000000000000	0.0364749677285217
2.54000000000000	0.0323977847274241
2.56000000000000	0.0279968937706139
2.58000000000000	0.0233162671057903
2.60000000000000	0.0184026720073789
2.62000000000000	0.0133052034933843
2.64000000000000	0.00807479378419947
2.66000000000000	0.00276370340469471
2.68000000000000	-0.00257500098567076
2.70000000000000	-0.00788797681736958
2.72000000000000	-0.0131221385921277
2.74000000000000	-0.0182251882956757
2.76000000000000	-0.0231461379422194
2.78000000000000	-0.0278358190295405
2.80000000000000	-0.0322473738144169
2.82000000000000	-0.0363367234997042
2.84000000000000	-0.0400630086551064
2.86000000000000	-0.0433889974710966
2.88000000000000	-0.0462814577668513
2.90000000000000	-0.0487114890352156
2.92000000000000	-0.0506548112070175
2.94000000000000	-0.0520920072494932
2.96000000000000	-0.0530087171748603
2.98000000000000	-0.0533957815205683
3	-0.0532493328676216
3.02000000000000	-0.0525708344825508
3.04000000000000	-0.0513670656969379
3.06000000000000	-0.0496500541705755
3.08000000000000	-0.0474369557150667
3.10000000000000	-0.0447498828786256
3.12000000000000	-0.0416156840048059
3.14000000000000	-0.0380656749727265
3.16000000000000	-0.0341353262991586
3.18000000000000	-0.0298639087288483
3.20000000000000	-0.0252941008542152
3.22000000000000	-0.0204715626849647
3.24000000000000	-0.0154444794283652
3.26000000000000	-0.0102630800385835
3.28000000000000	-0.00497913534557943
3.30000000000000	0.000354559221914207
3.32000000000000	0.00568471115086435
3.34000000000000	0.0109580633251107
3.36000000000000	0.0161219261528666
3.38000000000000	0.0211247040237034
3.40000000000000	0.0259164108348341
3.42000000000000	0.0304491694357295
3.44000000000000	0.0346776900007804
3.46000000000000	0.0385597225502637
3.48000000000000	0.0420564790981745
3.50000000000000	0.0451330212089599
3.52000000000000	0.0477586090908187
3.54000000000000	0.0499070087375393
3.56000000000000	0.0515567540500182
3.58000000000000	0.0526913613184263
3.60000000000000	0.0532994939219890
3.62000000000000	0.0533750756007535
3.64000000000000	0.0529173511675695
3.66000000000000	0.0519308940536698
3.68000000000000	0.0504255606124572
3.70000000000000	0.0484163916380790
3.72000000000000	0.0459234620827844
3.74000000000000	0.0429716804746370
3.76000000000000	0.0395905400397361
3.78000000000000	0.0358138240156506
3.80000000000000	0.0316792681004771
3.82000000000000	0.0272281834102173
3.84000000000000	0.0225050437117634
3.86000000000000	0.0175570410557201
3.88000000000000	0.0124336142490341
3.90000000000000	0.00718595487877809
3.92000000000000	0.00186649582273443
3.94000000000000	-0.00347161264258871
3.96000000000000	-0.00877503390194948
3.98000000000000	-0.0139907779232027
4	-0.0190667307161836
4.02000000000000	-0.0239521750384714
4.04000000000000	-0.0285982971453114
4.06000000000000	-0.0329586745204155
4.08000000000000	-0.0369897397144011
4.10000000000000	-0.0406512156563425
4.12000000000000	-0.0439065180889512
4.14000000000000	-0.0467231211063803
4.16000000000000	-0.0490728821423250
4.18000000000000	-0.0509323231612416
4.20000000000000	-0.0522828652431187
4.22000000000000	-0.0531110142179041
4.24000000000000	-0.0534084954947914
4.26000000000000	-0.0531723367391961
4.28000000000000	-0.0524048975713404
4.30000000000000	-0.0511138459897080
4.32000000000000	-0.0493120817549374
4.34000000000000	-0.0470176074996786
4.36000000000000	-0.0442533488522376
4.38000000000000	-0.0410469253712775
4.40000000000000	-0.0374303745803170
4.42000000000000	-0.0334398318593869
4.44000000000000	-0.0291151693922565
4.46000000000000	-0.0244995977767542
4.48000000000000	-0.0196392342787566
4.50000000000000	-0.0145826420437137
4.52000000000000	-0.00938034486975066
4.54000000000000	-0.00408432239057861
4.56000000000000	0.00125250928782242
4.58000000000000	0.00657682630744425
4.60000000000000	0.0118354298526117
4.62000000000000	0.0169757776949649
4.64000000000000	0.0219465091780359
4.66000000000000	0.0266979583959518
4.68000000000000	0.0311826504387466
4.70000000000000	0.0353557757459715
4.72000000000000	0.0391756378290081
4.74000000000000	0.0426040698886016
4.76000000000000	0.0456068161649012
4.78000000000000	0.0481538742096902
4.80000000000000	0.0502197946609305
4.82000000000000	0.0517839355243759
4.84000000000000	0.0528306684215549
4.86000000000000	0.0533495347433629
4.88000000000000	0.0533353501490267
4.90000000000000	0.0527882563663243
4.92000000000000	0.0517137197754871
4.94000000000000	0.0501224767909363
4.96000000000000	0.0480304265865785
4.98000000000000	0.0454584722365156
5	0.0424323118584387

==> Fig_Div_Data.txt <==
0   0.150514997831991
1	-2.12493873660830
2	-3.18293068358599
3	-3.78935548031640
4	-4.10138086028184
5	-4.19423832927870
6	-4.11235118985515
7	-3.88510740835209
8	-3.53340770794682
9	-3.07288571504662
10	-2.51567937528109
11	-1.87148705430973
12	-1.14823667392663
13	-0.352530409128145
14	0.510048158638925
15	1.43471503462560
16	2.41732542776199

==> Fig_t10_p7.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0
0.00137460794456647	2.02093146958785e-05
0.00138470774116760	2.18191781215557e-05
0.00139488174503037	2.38713014770252e-05
0.00140513050138532	2.60990542785065e-05
0.00141545455946903	2.85153819525754e-05
0.00142585447255355	3.11343139545928e-05
0.00143633079797603	3.39714402011365e-05
0.00144688409716861	3.70423495542321e-05
0.00145751493568848	4.03642956594050e-05
0.00146822388324822	4.39554343559531e-05
0.00147901151374632	4.78350397295821e-05
0.00148987840529792	5.20235876828703e-05
0.00150082514026581	5.65427501295771e-05
0.00151185230529164	6.14155118150754e-05
0.00152296049132734	6.66662114084567e-05
0.00153415029366682	7.23206051861058e-05
0.00154542231197782	7.84059079391399e-05
0.00155677715033411	8.49509205779394e-05
0.00156821541724783	9.19860133952738e-05
0.00157973772570208	9.95432589120620e-05
0.00159134469318382	0.000107656500113944
0.00160303694171692	0.000116361375503649
0.00161481509789552	0.000125695445848924
0.00162667979291758	0.000135698240295453
0.00163863166261874	0.000146411350662990
0.00165067134750638	0.000157878503006575
0.00166279949279394	0.000170145619563034
0.00167501674843550	0.000183260951395491
0.00168732376916061	0.000197274649982022
0.00169972121450941	0.000212241151126142
0.00171220974886790	0.000228214748984835
0.00172479004150363	0.000245254145315667
0.00173746276660150	0.000263420346576818
0.00175022860329994	0.000282777159685088
0.00176308823572727	0.000303391217926216
0.00177604235303838	0.000325332489734271
0.00178909164945165	0.000348673567942843
0.00180223682428617	0.000373490442242885
0.00181547858199921	0.000399862411736849
0.00182881763222395	0.000427872040372252
0.00184225468980756	0.000457605516676521
0.00185579047484946	0.000489152336216149
0.00186942571273993	0.000522605863262365
0.00188316113419900	0.000558063019205194
0.00189699747531557	0.000595624570707321
0.00191093547758689	0.000635395611651010
0.00192497588795831	0.000677484527956403
0.00193911945886324	0.000722004321473455
0.00195336694826357	0.000769071984660194
0.00196771911969021	0.000818808930683407
0.00198217674228405	0.000871340737925890
0.00199674059083716	0.000926797638500900
0.00201141144583431	0.000985314196603600
0.00202619009349485	0.00104702981759245
0.00204107732581474	0.00111208847445874
0.00205607394060909	0.00118063896021004
0.00207118074155485	0.00125283467710115
0.00208639853823396	0.00132883428978607
0.00210172814617661	0.00140880128207452
0.00211717038690508	0.00149290418726034
0.00213272608797767	0.00158131660801282
0.00214839608303309	0.00167421769920538
0.00216418121183514	0.00177179144058270
0.00218008232031769	0.00187422716594600
0.00219610026063004	0.00198171941488514
0.00221223589118253	0.00209446929687085
0.00222849007669266	0.00221268131113071
0.00224486368823128	0.00233656629616850
0.00226135760326940	0.00246634183939491
0.00227797270572514	0.00260223069063114
0.00229470988601113	0.00274445862604079
0.00231157004108220	0.00289325968390521
0.00232855407448349	0.00304887278229166
0.00234566289639885	0.00321154226930820
0.00236289742369959	0.00338151816639489
0.00238025857999368	0.00355905643965693
0.00239774729567517	0.00374441780010494
0.00241536450797411	0.00393786973424324
0.00243311116100675	0.00413968422261238
0.00245098820582614	0.00434870613812596
0.00246899660047312	0.00456951742985880
0.00248713731002760	0.00479811083461985
0.00250541130666036	0.00503620546733270
0.00252381956968508	0.00528411654450579
0.00254236308561086	0.00554213495785192
0.00256104284819509	0.00581057763178451
0.00257985985849668	0.00608976044536837
0.00259881512492973	0.00638000111094105
0.00261790966331756	0.00668162632371921
0.00263714449694715	0.00699496755169681
0.00265652065662398	0.00732036033594766
0.00267603918072728	0.00765814450046898
0.00269570111526566	0.00800866625289769
0.00271550751393319	0.00837227414983134
0.00273545943816582	0.00874932442073498
0.00275555795719835	0.00914017306653519
0.00277580414812161	0.00954518373608582
0.00279619909594032	0.00996472256404537
0.00281674389363111	0.0103991512764743
0.00283743964220117	0.0108488728593324
0.00285828745074724	0.0113142359083325
0.00287928843651501	0.0117956316856105
0.00290044372495907	0.0122934444926603
0.00292175444980313	0.0128080624415666
0.00294322175310086	0.0133398763643297
0.00296484678529701	0.0138892787231941
0.00298663070528917	0.0144566651005304
0.00300857468048978	0.0150424358715495
0.00303067988688872	0.0156469898798889
0.00305294750911636	0.0162707286071335
0.00307537874050702	0.0169140574495316
0.00309797478316292	0.0175773809212154
0.00312073684801862	0.0182611060457159
0.00314366615490590	0.0189656407579661
0.00316676393261911	0.0196913933073545
0.00319003141898108	0.0204387736177041
0.00321346986090940	0.0212081893124929
0.00323708051448328	0.0220000535592005
0.00326086464501082	0.0228147752965873
0.00328482352709689	0.0236527606240486
0.00330895844471135	0.0245144200572318
0.00333327069125792	0.0254001610159882
0.00335776156964350	0.0263103837810156
0.00338243239234793	0.0272455117778347
0.00340728448149439	0.0282059272483746
0.00343231916892022	0.0291920374877470
0.00345753779624832	0.0302042661082680
0.00348294171495901	0.0312429767130897
0.00350853228646249	0.0323085771380996
0.00353431088217180	0.0334014566297477
0.00356027888357627	0.0345220054575661
0.00358643768231563	0.0356706038928203
0.00361278868025450	0.0368476466671969
0.00363933328955759	0.0380534956715080
0.00366607293276535	0.0392885274313560
0.00369300904287020	0.0405531128390634
0.00372014306339334	0.0418476120030253
0.00374747644846208	0.0431723820218512
0.00377501066288781	0.0445277823611173
0.00380274718224446	0.0459141540266844
0.00383068749294761	0.0473318206007474
0.00385883309233411	0.0487811704554049
0.00388718548874237	0.0502624882327512
0.00391574620159316	0.0517760959380593
0.00394451676147103	0.0533223434385216
0.00397349871020637	0.0549015016544394
0.00400269360095801	0.0565138912105709
0.00403210299829644	0.0581597972746529
0.00406172847828773	0.0598395098999472
0.00409157162857788	0.0615533068871794
0.00412163404847800	0.0633014591874808
0.00415191734904998	0.0650842250455886
0.00418242315319280	0.0669018601582754
0.00421315309572957	0.0687546025487270
0.00424410882349508	0.0706426980995844
0.00427529199542407	0.0725663570012135
0.00430670428264016	0.0745257864143586
0.00433834736854536	0.0765212479836438
0.00437022294891034	0.0785528876799589
0.00440233273196525	0.0806208994956543
0.00443467843849133	0.0827254611808399
0.00446726180191305	0.0848667462145013
0.00450008456839107	0.0870449020177334
0.00453314849691578	0.0892600849134996
0.00456645535940159	0.0915124197406640
0.00460000694078187	0.0938020304211999
0.00463380503910463	0.0961290026148560
0.00466785146562883	0.0984935221206472
0.00470214804492149	0.100895601261474
0.00473669661495547	0.103335332958263
0.00477149902720794	0.105812798759848
0.00480655714675962	0.108328043992696
0.00484187285239473	0.110881116550838
0.00487744803670167	0.113472035624669
0.00491328460617444	0.116100862992113
0.00494938448131483	0.118767559042346
0.00498574959673532	0.121472143311085
0.00502238190126277	0.124214607567652
0.00505928335804285	0.126994912398568
0.00509645594464523	0.129812933200294
0.00513390165316962	0.132668865356352
0.00517162249035246	0.135562424300140
0.00520962047767450	0.138493586375729
0.00524789765146910	0.141462279030724
0.00528645606303140	0.144468396493146
0.00532529777872822	0.147511829068630
0.00536442488010881	0.150592461280086
0.00540383946401640	0.153710148154033
0.00544354364270056	0.156864741483660
0.00548353954393043	0.160056083427721
0.00552382931110868	0.163284005573102
0.00556441510338647	0.166548317892106
0.00560529909577907	0.169848838175375
0.00564648347928250	0.173185353033755
0.00568797046099087	0.176557639239744
0.00572976226421472	0.179790328175173
0.00577186112860014	0.183408585303184
0.00581426931024878	0.186886775447247
0.00585698908183881	0.190399747343268
0.00590002273274665	0.193947221823976
0.00594337256916972	0.197528886326520
0.00598704091424995	0.201144530100407
0.00603103010819839	0.204793773456800
0.00607534250842049	0.208476325355681
0.00611998048964255	0.212191837940680
0.00616494644403894	0.215939972720135
0.00621024278136028	0.219720386660301
0.00625587192906259	0.223532711678137
0.00630183633243739	0.227376583536504
0.00634813845474277	0.231251541478124
0.00639478077733529	0.235157424173627
0.00644176579980313	0.239093608499766
0.00648909604009988	0.243059777659149
0.00653677403467956	0.247055452053570
0.00658480233863254	0.251080267791745
0.00663318352582248	0.255133806243172
0.00668192018902424	0.259215549458534
0.00673101494006282	0.263325060578181
0.00678047040995337	0.267461907574475
0.00683028924904216	0.271625618465596
0.00688047412714861	0.275815692456106
0.00693102773370838	0.280031655185227
0.00698195277791752	0.284273029914712
0.00703325198887757	0.288539291911579
0.00708492811574193	0.292829945677724
0.00713698392786311	0.297144472003504
0.00718942221494118	0.301482069071664
0.00724224578717325	0.305843059083606
0.00729545747540404	0.310225905073136
0.00734906013127771	0.314630840761500
0.00740305662739049	0.319056810161579
0.00745744985744483	0.323503449588606
0.00751224273640428	0.327970189464575
0.00756743820064987	0.332456382536995
0.00762303920813736	0.336961731097539
0.00767904873855582	0.341485390011109
0.00773546979348728	0.346026895756730
0.00779230539656759	0.350585652007245
0.00784955859364850	0.355161076422304
0.00790723245296081	0.359752579994965
0.00796533006527890	0.364359041665911
0.00802385454408625	0.368981470108690
0.00808280902574241	0.373617621391805
0.00814219666965097	0.378267562287099
0.00820202065842897	0.382930469592826
0.00826228419807739	0.387606022396951
0.00832299051815301	0.392293417178581
0.00838414287194143	0.396992069893365
0.00844574453663146	0.401701386972369
0.00850779881349076	0.406420749133225
0.00857030902804266	0.411149554539157
0.00863327853024454	0.415887206242195
0.00869671069466717	0.420633053103800
0.00876060892067570	0.425386492399802
0.00882497663261177	0.430146825070612
0.00888981727997704	0.434913666945801
0.00895513433761802	0.439686192851440
0.00902093130591234	0.444463792689434
0.00908721171095630	0.449245960361063
0.00915397910475383	0.454031743602655
0.00922123706540689	0.458821267655609
0.00928898919730716	0.463613218350044
0.00935723913132927	0.468407230639798
0.00942599052502531	0.473202649690977
0.00949524706282087	0.477998689690235
0.00956501245621254	0.482795255506343
0.00963529044396673	0.487591414945960
0.00970608479232007	0.492386484867775
0.00977739929518125	0.497179917349872
0.00984923777433432	0.501971080983495
0.00992160407964352	0.506759546552800
0.00999450208925963	0.511544612985488
0.0100679357098277	0.516325630286927
0.0101419088766964	0.521102088301006
0.0102164255541293	0.525873365780996
0.0102914897355165	0.530638896662517
0.0103671054435897	0.535397919973412
0.0104432767306367	0.540150008617064
0.0105200076787196	0.544895090165293
0.0105973023998925	0.549631817324257
0.0106751650364230	0.554359758977417
0.0107535997610130	0.559078819173494
0.0108326107770235	0.563788020963057
0.0109122023186988	0.568486851733524
0.0109923786513942	0.573174980290105
0.0110731440718041	0.577851655948508
0.0111545029081925	0.582516423548060
0.0112364595206250	0.587168744669006
0.0113190183012023	0.591808054558730
0.0114021836742954	0.596433917739009
0.0114859600967832	0.601045675451898
0.0115703520582911	0.605643024980173
0.0116553640814313	0.610225256070361
0.0117410007220458	0.614791995006801
0.0118272665694498	0.619342723566710
0.0119141662466785	0.623876897651777
0.0120017044107341	0.628394065935366
0.0120898857528356	0.632893710248926
0.0121787149986706	0.637375494322703
0.0122681969086479	0.641838166896590
0.0123583362781530	0.646283320644378
0.0124491379378052	0.650708444301467
0.0125406067537162	0.655113827047240
0.0126327476277508	0.659498941194891
0.0127255654977901	0.663863476493905
0.0128190653379955	0.668206905416471
0.0129132521590758	0.672528471157432
0.0130081310085553	0.676828874598879
0.0131037069710445	0.681101862687406
0.0131999851685127	0.685361597154437
0.0132969707605624	0.689593509721236
0.0133946689447055	0.693801929501263
0.0134930849566425	0.697986464854445
0.0135922240705422	0.702146762588359
0.0136920915993253	0.706282426734067
0.0137926928949485	0.710393179412310
0.0138940333486913	0.714478570161649
0.0139961183914454	0.718538370023192
0.0140989534940052	0.722572134736322
0.0142025441673612	0.726579571754178
0.0143068959629957	0.730560219060975
0.0144120144731797	0.734514198800637
0.0145179053312727	0.738440755889044
0.0146245742120252	0.742338612834569
0.0147320268318820	0.746210791172134
0.0148402689492891	0.750053915442427
0.0149493063650019	0.753868498065880
0.0150591449223967	0.757654400040424
0.0151697905077830	0.761411335785797
0.0152812490507195	0.765139063375128
0.0153935265243320	0.768837357480273
0.0155066289456329	0.772505916143849
0.0156205623758441	0.776144583352747
0.0157353329207220	0.779753133439521
0.0158509467308841	0.783331257842772
0.0159674100021391	0.786878813779012
0.0160847289758188	0.790395646241925
0.0162029099391125	0.793881465776678
0.0163219592254042	0.797336065113220
0.0164418832146116	0.800759447401301
0.0165626883335283	0.804151227018484
0.0166843810561680	0.807511409687896
0.0168069679041120	0.810839068828624
0.0169304554468577	0.814136052134277
0.0170548503021717	0.817400267019067
0.0171801591364437	0.820632151431565
0.0173063886650443	0.823831796260259
0.0174335456526843	0.826998961826232
0.0175616369137778	0.830133440881385
0.0176906693128071	0.833234789936236
0.0178206497646905	0.836304227163821
0.0179515852351530	0.839340254527719
0.0180834827410998	0.842343451237283
0.0182163493509918	0.845313486844512
0.0183501921852250	0.848250493240517
0.0184850184165116	0.851154329901015
0.0186208352702646	0.853955378371414
0.0187576500249852	0.856862260706392
0.0188954700126525	0.859666309962788
0.0190343026191168	0.862437034597557
0.0191741552844948	0.865174413775455
0.0193150355035692	0.867878111641720
0.0194569508261896	0.870549119766098
0.0195999088576775	0.873186299410592
0.0197439172592335	0.875790347860529
0.0198889837483485	0.878361018809580
0.0200351160992167	0.880898320297260
0.0201823221431523	0.883402349342157
0.0203306097690097	0.885873122372795
0.0204799869236054	0.888310764025238
0.0206304616121447	0.890714125106004
0.0207820418986502	0.893086555636592
0.0209347359063942	0.895424854346459
0.0210885518183339	0.897730325804048
0.0212434978775499	0.900002850216193
0.0213995823876882	0.902242566829594
0.0215568137134048	0.904449621137193
0.0217152002808145	0.906624038200774
0.0218747505779417	0.908766054285716
0.0220354731551762	0.910875687569801
0.0221973766257306	0.912952984392126
0.0223604696661025	0.914998267811356
0.0225247610165389	0.917011518725849
0.0226902594815051	0.918992830994246
0.0228569739301564	0.920942543878954
0.0230249132968133	0.922859780126749
0.0231940865814402	0.924747162359368
0.0233645028501280	0.926602841951380
0.0235361712355797	0.928427001829604
0.0237091009376002	0.930220706485193
0.0238833012235886	0.931983529781105
0.0240587814290358	0.933715780910702
0.0242355509580239	0.935417682854818
0.0244136192837309	0.937089466178869
0.0245929959489377	0.938731304156292
0.0247736905665402	0.940343395446134
0.0249557128200638	0.941925999673210
0.0251390724641829	0.943479068314129
0.0253237793252431	0.945003480093112
0.0255098433017885	0.946498860921607
0.0256972743650915	0.947965577692265
0.0258860825596875	0.949403816382083
0.0260762780039132	0.950814061874744
0.0262678708904487	0.952196565429691
0.0264608714868639	0.953551265204152
0.0266552901361685	0.954878567025519
0.0268511372573666	0.956178813492051
0.0270484233460150	0.957452157049085
0.0272471589747853	0.958694634825911
0.0274473547940310	0.959919202972230
0.0276490215323578	0.961113657208266
0.0278521699971989	0.962249231712186
0.0280568110753943	0.963423552633310
0.0282629557337734	0.964543316786111
0.0284706150197438	0.965636312537642
0.0286798000618826	0.966704338932046
0.0288905220705333	0.967748679591057
0.0291027923384059	0.968768755427915
0.0293166222411827	0.969765005973608
0.0295320232381277	0.970735857071690
0.0297490068727008	0.971687509066658
0.0299675847731761	0.972614332806036
0.0301877686532654	0.973518690191012
0.0304095703127460	0.974400761263124
0.0306330016380927	0.975260984517838
0.0308580746031151	0.976099641412492
0.0310848012695991	0.976916949394881
0.0313131937879536	0.977713360485421
0.0315432643978611	0.978489061567409
0.0317750254289344	0.979244506666463
0.0320084893013764	0.979979867442964
0.0322436685266466	0.980695579722511
0.0324805757081311	0.981391838587780
0.0327192235418181	0.982069183665951
0.0329596248169785	0.982727212868838
0.0332017924168509	0.983367836642488
0.0334457393193322	0.983989873381729
0.0336914785976733	0.984594140416326
0.0339390234211795	0.985180904991908
0.0341883870559162	0.985750615698208
0.0344395828654199	0.986303462706427
0.0346926243114143	0.986839805334049
0.0349475249545321	0.987359971221212
0.0352042984550411	0.987864268461081
0.0354629585735767	0.988352969090499
0.0357235191718791	0.988826544869397
0.0359859942135365	0.989285113931240
0.0362503977647329	0.989729087088188
0.0365167439950026	0.990158744207218
0.0367850471779887	0.990574410433094
0.0370553216922087	0.990976423466372
0.0373275820218251	0.991365005011392
0.0376018427574208	0.991740484212322
0.0378781185967820	0.992019124839412
0.0381564243456853	0.992453385164400
0.0384367749186914	0.992791458354084
0.0387191853399441	0.993117389085746
0.0390036707439757	0.993431764543383
0.0392902463765179	0.993735258627695
0.0395789275953191	0.994027415489320
0.0398697298709671	0.994308817278914
0.0401626687877182	0.994579723335192
0.0404577600443329	0.994840395424070
0.0407550194549163	0.995091087687389
0.0410544629497665	0.995332221783635
0.0413561065762278	0.995563895811535
0.0416599664995504	0.995786401984240
0.0419660590037576	0.996000087343483
0.0422744004925177	0.996205110419775
0.0425850074900234	0.996401736190188
0.0428978966418772	0.996590258090117
0.0432130847159837	0.996770872275114
0.0435305886034478	0.996943828235164
0.0438504253194804	0.997109279314479
0.0441726120043097	0.997267784727754
0.0444971659241003	0.997419101177000
0.0448241044718780	0.997563920163613
0.0451534451684623	0.997702071661614
0.0454852056634053	0.997834011581132
0.0458194037359371	0.997959830687769
0.0461560572959193	0.998023972131684
0.0464951843848043	0.998193896623300
0.0468368031766023	0.998302860697067
0.0471809319788552	0.998406369069001
0.0475275892336178	0.998504698059126
0.0478767935184462	0.998598341310821
0.0482285635473930	0.998687222569912
0.0485829181720108	0.998771524057948
0.0489398763823619	0.998848724287310
0.0492994573080361	0.998927181676956
0.0496616802191764	0.998998967191385
0.0500265645275109	0.999066839179670
0.0503941297873935	0.999130944264578
0.0507643956968520	0.999191621351570
0.0511373820986433	0.999248824953926
0.0515131089813172	0.999300451015902
0.0518915964802872	0.999353577117898
0.0522728648789099	0.999401461507942
0.0526569346095719	0.999446490560990
0.0530438262547846	0.999488725275318
0.0534335605482876	0.999528506555477
0.0538261583761594	0.999565074658714
0.0542216407779368	0.999600610689880
0.0546200289477429	0.999633228870620
0.0550213442354225	0.999663785097901
0.0554256081476858	0.999691930184421
0.0558328423492619	0.999718870249041
0.0562430686640592	0.999743464176507
0.0566563090763353	0.999729457465911
0.0570725857318746	0.999787999001053
0.0574919209391758	0.999807920792863
0.0579143371706469	0.999826324826405
0.0583398570638099	0.999843342384123
0.0587685034225136	0.999859077128641
0.0592002992181560	0.999873568371628
0.0596352675909149	0.999886887817106
0.0600734318509886	0.999899207648836
0.0605148154798446	0.999910441877871
0.0609594421314781	0.999920760641047
0.0614073356336800	0.999929992725707
0.0618585199893133	0.999936712865769
0.0623130193775998	0.999946555483822
0.0627708581554156	0.999953235023024
0.0632320608585967	0.999960057548503
0.0636966522032536	0.999965873972615
0.0641646570870962	0.999970976560136
0.0646361005907678	0.999975725824944
0.0651110079791889	0.999979912389435
0.0655894047029122	0.999983575345480
0.0660713163994852	0.999986832452606
0.0665567688948252	0.999989786900716
0.0670457882046025	0.999992340350762
0.0675384005356353	0.999994557406750
0.0680346322872937	0.999996414962806
0.0685345100529144	0.999997947347187
0.0690380606212265	0.999999543593014
0.0695453109777862	1.00000071890594
0.0700562883064234	1.00000168431218
0.0705710199906989	1.00000249230984
0.0710895336153713	1.00000028287128
0.0716118569678753	1.00000362312907
0.0721380180398114	1.00000402209600
0.0726680450284454	1.00000424276193
0.0732019663382198	1.00000444963739
0.0737398105822760	1.00000452406458
0.0742816065839875	1.00000451087581
0.0748273833785049	1.00000449003998
0.0753771702143116	1.00000430930938
0.0759309965547913	1.00000422424361
0.0764888920798070	1.00000403051645
0.0770508866872917	1.00000373653855
0.0776170104948505	1.00000358950782
0.0781872938413746	1.00000332481945
0.0787617672886672	1.00000300096179
0.0793404616230813	1.00000282606925
0.0799234078571698	1.00000250423546
0.0805106372313470	1.00000228448584
0.0811021812155633	1.00000201300515
0.0816980715109913	0.999999905338517
0.0822983400517249	1.00000152741505
0.0829030190064907	1.00000129144706
0.0835121407803719	1.00000106974334
0.0841257380165445	1.00000087085030
0.0847438435980274	1.00000059100851
0.0853664906494441	1.00000048618975
0.0859937125387981	1.00000029879665
0.0866255428792607	1.00000001604860
0.0872620155309731	0.999999676546288
0.0879031646028604	0.999999931671498
0.0885490244544596	0.999999812429918
0.0891996296977611	0.999999749116724
0.0898550151990634	0.999999669285850
0.0905152160808416	0.999999601125553
0.0911802677236301	0.999999562225330
0.0918502057679181	0.999999315711515
0.0925250661160595	0.999999462994418
0.0932048849341977	0.999999441381633
0.0938896986542030	0.999999433271976
0.0945795439756253	0.999999443524714
0.0952744578676609	0.999999466588480
0.0959744775711335	0.999999326351994
0.0966796406004903	0.999999360525890
0.0973899847458120	0.999999506161115
0.0981055480748384	0.999999547246610
0.0988263689350081	0.999999549071012
0.0995524859555138	0.999999485487535
0.100283938049372	0.999999622371702
0.101020764415510	0.999999671999473
0.101763004540864	0.999999681071278
0.102510698202498	0.999999747199265
0.103263885469731	0.999999753280033
0.104022606706291	0.999999278379539
0.104786902572473	0.999999858916835
0.105556814027320	0.999999875164917
0.106332382330816	0.999999892772617
0.107113649046100	0.999999188523643
0.107900656041692	0.999999806744931
0.108693445493738	0.999999964882087
0.109492059888265	0.999999995736912
0.110296542023467	0.999998806009571
0.111106935011991	1.00000006559294
0.111923282283249	0.999999996394181
0.112745627585748	0.999999816007385
0.113574014989432	1.00000008567132
0.114408488888045	1.00000010654645
0.115249094001510	1.00000007752974
0.116095875378325	1.00000009420980
0.116948878397976	1.00000012311696
0.117808148773372	1.00000012580693
0.118673732553293	1.00000012103172
0.119545676124857	1.00000010625831
0.120424026216007	1.00000010614604
0.121308829898016	1.00000008841087
0.122200134588007	1.00000006555058
0.123097988051497	1.00000007871105
0.124002438404955	1.00000009144469
0.124913534118380	0.999999842155173
0.125831324017901	1.00000001925932
0.126755857288391	1.00000003120846
0.127687183476106	1.00000005364087
0.128625352491335	1.00000000921217
0.129570414611081	1.00000001129458
0.130522420481750	1.00000001412358
0.131481421121870	0.999999995847534
0.132447467924821	1.00000001517016
0.133420612661590	0.999999972351510
0.134400907483547	0.999999989276499
0.135388404925241	0.999998268956365
0.136383157907211	0.999999910037406
0.137385219738825	0.999999966851259
0.138394644121136	0.999999889952982
0.139411485149761	0.999999979809428
0.140435797317780	0.999999968102654
0.141467635518653	0.999999972595699
0.142507055049167	0.999999949407422
0.143554111612394	0.999993178816670
0.144608861320682	0.999999945932313
0.145671360698656	0.999999970348797
0.146741666686252	0.999993144697667
0.147819836641766	0.999999969969195
0.148905928344928	0.999999866452014
0.150000000000000	0.999999981065969

==> Fig_t11_p8.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0.000144553495333633
0.00137460794456647	0.000129097589031506
0.00138470774116760	0.000139231420257217
0.00139488174503037	0.000150191013981671
0.00140513050138532	0.000161919661727586
0.00141545455946903	0.000174463849035066
0.00142585447255355	0.000187871682770659
0.00143633079797603	0.000202197175550790
0.00144688409716861	0.000217491615509337
0.00145751493568848	0.000233812303652585
0.00146822388324822	0.000251218368132193
0.00147901151374632	0.000269771675901808
0.00148987840529792	0.000289537000225695
0.00150082514026581	0.000310581929785206
0.00151185230529164	0.000332977157792626
0.00152296049132734	0.000356796484671726
0.00153415029366682	0.000382116892468762
0.00154542231197782	0.000409018662824638
0.00155677715033411	0.000437585488834443
0.00156821541724783	0.000467904491266357
0.00157973772570208	0.000500066468490636
0.00159134469318382	0.000534165898127441
0.00160303694171692	0.000570300788723317
0.00161481509789552	0.000608573234729731
0.00162667979291758	0.000649089177718064
0.00163863166261874	0.000691958659124819
0.00165067134750638	0.000737295729774758
0.00166279949279394	0.000785218815001694
0.00167501674843550	0.000835850451409228
0.00168732376916061	0.000889316121403307
0.00169972121450941	0.000945752050626507
0.00171220974886790	0.00100528949980735
0.00172479004150363	0.00106807078108812
0.00173746276660150	0.00113424122104659
0.00175022860329994	0.00120395101287102
0.00176308823572727	0.00127735508894864
0.00177604235303838	0.00135461356007144
0.00178909164945165	0.00143589164011775
0.00180223682428617	0.00152135884375898
0.00181547858199921	0.00161119067880803
0.00182881763222395	0.00170556741076251
0.00184225468980756	0.00180467434197294
0.00185579047484946	0.00190870340061074
0.00186942571273993	0.00201784985517288
0.00188316113419900	0.00213231568020906
0.00189699747531557	0.00225230805468983
0.00191093547758689	0.00237803944219483
0.00192497588795831	0.00250972789183515
0.00193911945886324	0.00264759730429424
0.00195336694826357	0.00279187665746693
0.00196771911969021	0.00294280057816394
0.00198217674228405	0.00310060953385344
0.00199674059083716	0.00326554937578314
0.00201141144583431	0.00343787141457139
0.00202619009349485	0.00361783357035488
0.00204107732581474	0.00380569744974402
0.00205607394060909	0.00400173222985770
0.00207118074155485	0.00420621112484679
0.00208639853823396	0.00441941380492925
0.00210172814617661	0.00464162482706937
0.00211717038690508	0.00487313482347463
0.00213272608797767	0.00511423848954709
0.00214839608303309	0.00536523819147680
0.00216418121183514	0.00562644069933538
0.00218008232031769	0.00589815586053343
0.00219610026063004	0.00618070148001265
0.00221223589118253	0.00647439924592331
0.00222849007669266	0.00677957572734728
0.00224486368823128	0.00709656021314862
0.00226135760326940	0.00742569409631706
0.00227797270572514	0.00776730327484451
0.00229470988601113	0.00812178025271978
0.00231157004108220	0.00848942409011669
0.00232855407448349	0.00887060732191574
0.00234566289639885	0.00926569056052630
0.00236289742369959	0.00967503634260155
0.00238025857999368	0.0100990120394902
0.00239774729567517	0.0105379880270183
0.00241536450797411	0.0109923398888927
0.00243311116100675	0.0114624455454426
0.00245098820582614	0.0119468979044102
0.00246899660047312	0.0124514472263972
0.00248713731002760	0.0129711178686974
0.00250541130666036	0.0135078875623861
0.00252381956968508	0.0140627461579102
0.00254236308561086	0.0146354908209450
0.00256104284819509	0.0152267246163028
0.00257985985849668	0.0158368474628698
0.00259881512492973	0.0164662616221507
0.00261790966331756	0.0171153621333410
0.00263714449694715	0.0177845600345195
0.00265652065662398	0.0184742604911753
0.00267603918072728	0.0191848695775115
0.00269570111526566	0.0199167994123683
0.00271550751393319	0.0206704524502472
0.00273545943816582	0.0214462444927136
0.00275555795719835	0.0222445776772017
0.00277580414812161	0.0230658637419183
0.00279619909594032	0.0239105087095152
0.00281674389363111	0.0247788635972859
0.00283743964220117	0.0256715106182357
0.00285828745074724	0.0265886765794037
0.00287928843651501	0.0275308255654325
0.00290044372495907	0.0284983584858046
0.00292175444980313	0.0294916755027407
0.00294322175310086	0.0305111743820923
0.00296484678529701	0.0315572518351406
0.00298663070528917	0.0326302913520407
0.00300857468048978	0.0337307020520784
0.00303067988688872	0.0348588509548845
0.00305294750911636	0.0360151258430675
0.00307537874050702	0.0371999082104975
0.00309797478316292	0.0384135699771951
0.00312073684801862	0.0396564812622468
0.00314366615490590	0.0409290070852744
0.00316676393261911	0.0422315097167187
0.00319003141898108	0.0435643447502650
0.00321346986090940	0.0449278589567588
0.00323708051448328	0.0463223849825019
0.00326086464501082	0.0477483054528199
0.00328482352709689	0.0492059062391812
0.00330895844471135	0.0506955288471218
0.00333327069125792	0.0522174938886321
0.00335776156964350	0.0537720902412161
0.00338243239234793	0.0553596885726925
0.00340728448149439	0.0569805120292438
0.00343231916892022	0.0586348952583625
0.00345753779624832	0.0603231079561821
0.00348294171495901	0.0620454171186311
0.00350853228646249	0.0638020976784936
0.00353431088217180	0.0655933996647240
0.00356027888357627	0.0674195801729958
0.00358643768231563	0.0692808723764911
0.00361278868025450	0.0711775181794580
0.00363933328955759	0.0731097276492676
0.00366607293276535	0.0750777106621186
0.00369300904287020	0.0770816825349560
0.00372014306339334	0.0791218240187024
0.00374747644846208	0.0811983216728280
0.00377501066288781	0.0833113472824133
0.00380274718224446	0.0854610623213913
0.00383068749294761	0.0876472879448092
0.00385883309233411	0.0898711414971059
0.00388718548874237	0.0921318078077361
0.00391574620159316	0.0944296961312537
0.00394451676147103	0.0967649158088843
0.00397349871020637	0.0991375771132284
0.00400269360095801	0.101547753769450
0.00403210299829644	0.103995535269515
0.00406172847828773	0.106480973916253
0.00409157162857788	0.109004120964595
0.00412163404847800	0.111565016282990
0.00415191734904998	0.114163691666215
0.00418242315319280	0.116800161889510
0.00421315309572957	0.119474431300944
0.00424410882349508	0.122175798807549
0.00427529199542407	0.124936311866291
0.00430670428264016	0.127723843715941
0.00433834736854536	0.130549156404801
0.00437022294891034	0.133412063810484
0.00440233273196525	0.136312539612256
0.00443467843849133	0.139250509383841
0.00446726180191305	0.142225879837093
0.00450008456839107	0.145238577186941
0.00453314849691578	0.148288436307217
0.00456645535940159	0.151375352729473
0.00460000694078187	0.154499182443409
0.00463380503910463	0.157659775798178
0.00466785146562883	0.160856968121230
0.00470214804492149	0.164090590940140
0.00473669661495547	0.167360433703878
0.00477149902720794	0.170666343042065
0.00480655714675962	0.174008066380757
0.00484187285239473	0.177385393451674
0.00487744803670167	0.180798094693424
0.00491328460617444	0.184245922320699
0.00494938448131483	0.187728604946616
0.00498574959673532	0.191245905168592
0.00502238190126277	0.194797531572626
0.00505928335804285	0.198383195214448
0.00509645594464523	0.202002434983002
0.00513390165316962	0.205655369800234
0.00517162249035246	0.209341286512260
0.00520962047767450	0.213059958816510
0.00524789765146910	0.216811054450661
0.00528645606303140	0.220594216169401
0.00532529777872822	0.224409081108730
0.00536442488010881	0.228255277883363
0.00540383946401640	0.232132425024481
0.00544354364270056	0.236040114672512
0.00548353954393043	0.239977975631888
0.00552382931110868	0.243945559156265
0.00556441510338647	0.247942413810856
0.00560529909577907	0.251968257193440
0.00564648347928250	0.256022527916566
0.00568797046099087	0.260104757078789
0.00572976226421472	0.264214605552099
0.00577186112860014	0.268351475334832
0.00581426931024878	0.272514982463663
0.00585698908183881	0.276704647497709
0.00590002273274665	0.280919938829673
0.00594337256916972	0.285160290072645
0.00598704091424995	0.289425477232773
0.00603103010819839	0.293714699987766
0.00607534250842049	0.298027583615213
0.00611998048964255	0.302363553268903
0.00616494644403894	0.306722113174062
0.00621024278136028	0.311102701927048
0.00625587192906259	0.315504807331126
0.00630183633243739	0.319927863165539
0.00634813845474277	0.324371293150202
0.00639478077733529	0.328834627253588
0.00644176579980313	0.333317245196883
0.00648909604009988	0.337818578484084
0.00653677403467956	0.342338071268022
0.00658480233863254	0.346875108068756
0.00663318352582248	0.351429180299448
0.00668192018902424	0.355999430209276
0.00673101494006282	0.360585947744531
0.00678047040995337	0.365187467110931
0.00683028924904216	0.369803646036830
0.00688047412714861	0.374433864912125
0.00693102773370838	0.379077544536379
0.00698195277791752	0.383734047959599
0.00703325198887757	0.388402822172087
0.00708492811574193	0.393083210833656
0.00713698392786311	0.397774555932549
0.00718942221494118	0.402475844969020
0.00724224578717325	0.407188077695020
0.00729545747540404	0.411908571208017
0.00734906013127771	0.416638319572446
0.00740305662739049	0.421375658113422
0.00745744985744483	0.426120401675610
0.00751224273640428	0.430871844370139
0.00756743820064987	0.435629228594396
0.00762303920813736	0.440392461031724
0.00767904873855582	0.445160376988385
0.00773546979348728	0.449932606698576
0.00779230539656759	0.454708473784497
0.00784955859364850	0.459487384752638
0.00790723245296081	0.464268707312845
0.00796533006527890	0.469051651589162
0.00802385454408625	0.473836180514573
0.00808280902574241	0.478620997211629
0.00814219666965097	0.483406047651682
0.00820202065842897	0.488190359959175
0.00826228419807739	0.492973424479079
0.00832299051815301	0.497754678535859
0.00838414287194143	0.502533529659543
0.00844574453663146	0.507309339642062
0.00850779881349076	0.512081528187038
0.00857030902804266	0.516849524949945
0.00863327853024454	0.521612749967536
0.00869671069466717	0.526370591927194
0.00876060892067570	0.531122482070649
0.00882497663261177	0.535867723049316
0.00888981727997704	0.540606064263890
0.00895513433761802	0.545331923789705
0.00902093130591234	0.550058963085058
0.00908721171095630	0.554772465361820
0.00915397910475383	0.559476453550258
0.00922123706540689	0.564170884665675
0.00928898919730716	0.568854672013820
0.00935723913132927	0.573527467642244
0.00942599052502531	0.578188694010978
0.00949524706282087	0.582837457585573
0.00956501245621254	0.587474417506204
0.00963529044396673	0.592097812760933
0.00970608479232007	0.596707583418737
0.00977739929518125	0.601303204936485
0.00984923777433432	0.605884004790762
0.00992160407964352	0.610449847185701
0.00999450208925963	0.614999958269288
0.0100679357098277	0.619533903600495
0.0101419088766964	0.624051162075975
0.0102164255541293	0.628551308318667
0.0102914897355165	0.633033879681334
0.0103671054435897	0.637498141787798
0.0104432767306367	0.641943962324100
0.0105200076787196	0.646371274290300
0.0105973023998925	0.650778819717062
0.0106751650364230	0.655166360632632
0.0107535997610130	0.659533865686909
0.0108326107770235	0.663880474225504
0.0109122023186988	0.668205891682483
0.0109923786513942	0.672509861037668
0.0110731440718041	0.676791762082233
0.0111545029081925	0.681051290906608
0.0112364595206250	0.685288045416267
0.0113190183012023	0.689501649825767
0.0114021836742954	0.693691680195765
0.0114859600967832	0.697857737129741
0.0115703520582911	0.701999615191804
0.0116553640814313	0.706116711381333
0.0117410007220458	0.710208915143086
0.0118272665694498	0.714275789436370
0.0119141662466785	0.718316924067372
0.0120017044107341	0.722332045695397
0.0120898857528356	0.726320655119323
0.0121787149986706	0.730282938849749
0.0122681969086479	0.734217248897462
0.0123583362781530	0.738125998222493
0.0124491379378052	0.742006358545034
0.0125406067537162	0.745858847750340
0.0126327476277508	0.749683221305485
0.0127255654977901	0.753479168234144
0.0128190653379955	0.757246479730663
0.0129132521590758	0.760984582186910
0.0130081310085553	0.764694114403354
0.0131037069710445	0.768366873980271
0.0131999851685127	0.772024088553469
0.0132969707605624	0.775644411015003
0.0133946689447055	0.779234626991360
0.0134930849566425	0.782794569868730
0.0135922240705422	0.786324003923184
0.0136920915993253	0.789822735872712
0.0137926928949485	0.793290574447977
0.0138940333486913	0.796727340956132
0.0139961183914454	0.800132944858923
0.0140989534940052	0.803507086794264
0.0142025441673612	0.806849694632747
0.0143068959629957	0.810160466763901
0.0144120144731797	0.813439648179366
0.0145179053312727	0.816686709293886
0.0146245742120252	0.819899697549775
0.0147320268318820	0.823084248310245
0.0148402689492891	0.826234800544842
0.0149493063650019	0.829352750750386
0.0150591449223967	0.832438150825809
0.0151697905077830	0.835490919696375
0.0152812490507195	0.838510970414220
0.0153935265243320	0.841498311889313
0.0155066289456329	0.844452729983267
0.0156205623758441	0.847374293160550
0.0157353329207220	0.850262812671592
0.0158509467308841	0.853118437343618
0.0159674100021391	0.855940995551385
0.0160847289758188	0.858730486174946
0.0162029099391125	0.861486878780752
0.0163219592254042	0.864210102328659
0.0164418832146116	0.866900281453496
0.0165626883335283	0.869557295319067
0.0166843810561680	0.872181380890870
0.0168069679041120	0.874765287751956
0.0169304554468577	0.877330139774233
0.0170548503021717	0.879854960504129
0.0171801591364437	0.882346764174549
0.0173063886650443	0.884805569964578
0.0174335456526843	0.887229136212932
0.0175616369137778	0.889624645373654
0.0176906693128071	0.891984671029321
0.0178206497646905	0.894312654983772
0.0179515852351530	0.896607596321008
0.0180834827410998	0.898870098171616
0.0182163493509918	0.901100099006078
0.0183501921852250	0.903297742261158
0.0184850184165116	0.905463129067495
0.0186208352702646	0.907581956236115
0.0187576500249852	0.909697596872196
0.0188954700126525	0.911766899491143
0.0190343026191168	0.913804451297903
0.0191741552844948	0.915810342268089
0.0193150355035692	0.917784460302048
0.0194569508261896	0.919727895634314
0.0195999088576775	0.921639713907373
0.0197439172592335	0.923520570074411
0.0198889837483485	0.925370659166849
0.0200351160992167	0.927189952250947
0.0201823221431523	0.928978755291239
0.0203306097690097	0.930737229368468
0.0204799869236054	0.932465543713342
0.0206304616121447	0.934162236562514
0.0207820418986502	0.935832532802030
0.0209347359063942	0.937471626556620
0.0210885518183339	0.939081326398473
0.0212434978775499	0.940661982025434
0.0213995823876882	0.942213694933892
0.0215568137134048	0.943736760659159
0.0217152002808145	0.945231304922429
0.0218747505779417	0.946697704647331
0.0220354731551762	0.948136099140676
0.0221973766257306	0.949546748996853
0.0223604696661025	0.950929884397106
0.0225247610165389	0.952285805528739
0.0226902594815051	0.953614746789422
0.0228569739301564	0.954916924823814
0.0230249132968133	0.956192645306377
0.0231940865814402	0.957441804744182
0.0233645028501280	0.958665728687162
0.0235361712355797	0.959863420306122
0.0237091009376002	0.961036135745689
0.0238833012235886	0.962183561787170
0.0240587814290358	0.963306014597572
0.0242355509580239	0.964404154744548
0.0244136192837309	0.965477903079042
0.0245929959489377	0.966527720318490
0.0247736905665402	0.967553812862192
0.0249557128200638	0.968554153238240
0.0251390724641829	0.969535888554908
0.0253237793252431	0.970492992984715
0.0255098433017885	0.971427355460815
0.0256972743650915	0.972339516079578
0.0258860825596875	0.973229629891102
0.0260762780039132	0.974098366356936
0.0262678708904487	0.974945855579250
0.0264608714868639	0.975772273350357
0.0266552901361685	0.976578028330513
0.0268511372573666	0.977363470727567
0.0270484233460150	0.978128858550859
0.0272471589747853	0.978864607171121
0.0274473547940310	0.979600717781798
0.0276490215323578	0.980307644405398
0.0278521699971989	0.980959760463348
0.0280568110753943	0.981663358042325
0.0282629557337734	0.982317379413720
0.0284706150197438	0.982951351122417
0.0286798000618826	0.983567165110061
0.0288905220705333	0.984166534608017
0.0291027923384059	0.984747782113697
0.0293166222411827	0.985314085782528
0.0295320232381277	0.985862414628865
0.0297490068727008	0.986396343892007
0.0299675847731761	0.986913763528314
0.0301877686532654	0.987415793148377
0.0304095703127460	0.987902702535028
0.0306330016380927	0.988374869461118
0.0308580746031151	0.988832569460698
0.0310848012695991	0.989276014418803
0.0313131937879536	0.989705644981686
0.0315432643978611	0.990121607433567
0.0317750254289344	0.990524390251277
0.0320084893013764	0.990914065182768
0.0322436685266466	0.991291074419543
0.0324805757081311	0.991655587197190
0.0327192235418181	0.992008056063902
0.0329596248169785	0.992348105834915
0.0332017924168509	0.992677633796891
0.0334457393193322	0.992995365631125
0.0336914785976733	0.993302005039146
0.0339390234211795	0.993597924717014
0.0341883870559162	0.993883348517326
0.0344395828654199	0.994158572562955
0.0346926243114143	0.994423817078397
0.0349475249545321	0.994679339200474
0.0352042984550411	0.994925452253347
0.0354629585735767	0.995162329972287
0.0357235191718791	0.995390312507517
0.0359859942135365	0.995609622522662
0.0362503977647329	0.995820466134634
0.0365167439950026	0.996023082700978
0.0367850471779887	0.996217739390903
0.0370553216922087	0.996404636256554
0.0373275820218251	0.996584013176733
0.0376018427574208	0.996756100505819
0.0378781185967820	0.996826968841211
0.0381564243456853	0.997079309497216
0.0384367749186914	0.997230858203987
0.0387191853399441	0.997375781682264
0.0390036707439757	0.997514275436340
0.0392902463765179	0.997647619641249
0.0395789275953191	0.997774706505425
0.0398697298709671	0.997896118125347
0.0401626687877182	0.998012051140741
0.0404577600443329	0.998122791864445
0.0407550194549163	0.998228275025558
0.0410544629497665	0.998329112246937
0.0413561065762278	0.998425167557191
0.0416599664995504	0.998516631612191
0.0419660590037576	0.998603652842681
0.0422744004925177	0.998686575312410
0.0425850074900234	0.998765390671393
0.0428978966418772	0.998840295212909
0.0432130847159837	0.998911370851586
0.0435305886034478	0.998978908482456
0.0438504253194804	0.999042980455812
0.0441726120043097	0.999103715413482
0.0444971659241003	0.999161215120439
0.0448241044718780	0.999215724970325
0.0451534451684623	0.999267237554202
0.0454852056634053	0.999315928027915
0.0458194037359371	0.999361967573465
0.0461560572959193	0.999337983972764
0.0464951843848043	0.999446296631702
0.0468368031766023	0.999485152319781
0.0471809319788552	0.999521360290780
0.0475275892336178	0.999555734376486
0.0478767935184462	0.999588054654865
0.0482285635473930	0.999618342916852
0.0485829181720108	0.999646772582583
0.0489398763823619	0.999669784300682
0.0492994573080361	0.999698475345374
0.0496616802191764	0.999721928802439
0.0500265645275109	0.999743843048773
0.0503941297873935	0.999764299032880
0.0507643956968520	0.999783408135116
0.0511373820986433	0.999801280886012
0.0515131089813172	0.999816426093586
0.0518915964802872	0.999833412455119
0.0522728648789099	0.999847791885072
0.0526569346095719	0.999861168647569
0.0530438262547846	0.999873514606063
0.0534335605482876	0.999885016158098
0.0538261583761594	0.999895233878452
0.0542216407779368	0.999905519900995
0.0546200289477429	0.999914584144151
0.0550213442354225	0.999922952830948
0.0554256081476858	0.999930275984212
0.0558328423492619	0.999937736204750
0.0562430686640592	0.999944103338130
0.0566563090763353	0.999910779389974
0.0570725857318746	0.999955477029076
0.0574919209391758	0.999960581276804
0.0579143371706469	0.999965084228792
0.0583398570638099	0.999969154893468
0.0587685034225136	0.999972952642491
0.0592002992181560	0.999976332203501
0.0596352675909149	0.999979303984485
0.0600734318509886	0.999982149895353
0.0605148154798446	0.999984620649678
0.0609594421314781	0.999986833180972
0.0614073356336800	0.999988660036353
0.0618585199893133	0.999988597210995
0.0623130193775998	0.999992133486218
0.0627708581554156	0.999993197708802
0.0632320608585967	0.999994746582232
0.0636966522032536	0.999995856130431
0.0641646570870962	0.999996653052094
0.0646361005907678	0.999997586485243
0.0651110079791889	0.999998295665849
0.0655894047029122	0.999998854563955
0.0660713163994852	0.999999314257389
0.0665567688948252	0.999999822892692
0.0670457882046025	1.00000018473097
0.0675384005356353	1.00000047679088
0.0680346322872937	1.00000063771913
0.0685345100529144	1.00000072282514
0.0690380606212265	1.00000104505710
0.0695453109777862	1.00000114022603
0.0700562883064234	1.00000119597843
0.0705710199906989	1.00000124165971
0.0710895336153713	0.999998383412432
0.0716118569678753	1.00000124530050
0.0721380180398114	1.00000124796607
0.0726680450284454	1.00000117380014
0.0732019663382198	1.00000116906535
0.0737398105822760	1.00000110842394
0.0742816065839875	1.00000102657172
0.0748273833785049	1.00000099441233
0.0753771702143116	1.00000085123753
0.0759309965547913	1.00000084472427
0.0764888920798070	1.00000076485493
0.0770508866872917	1.00000061282301
0.0776170104948505	1.00000063024244
0.0781872938413746	1.00000054792807
0.0787617672886672	1.00000041779522
0.0793404616230813	1.00000044741445
0.0799234078571698	1.00000033400889
0.0805106372313470	1.00000032594363
0.0811021812155633	1.00000026457947
0.0816980715109913	0.999998370251823
0.0822983400517249	1.00000018832889
0.0829030190064907	1.00000014726508
0.0835121407803719	1.00000011138542
0.0841257380165445	1.00000008860591
0.0847438435980274	0.999999974589002
0.0853664906494441	1.00000002375135
0.0859937125387981	0.999999977888157
0.0866255428792607	0.999999825606938
0.0872620155309731	0.999999604639755
0.0879031646028604	0.999999963665755
0.0885490244544596	0.999999937286161
0.0891996296977611	0.999999955325035
0.0898550151990634	0.999999944871917
0.0905152160808416	0.999999934596178
0.0911802677236301	0.999999943311450
0.0918502057679181	0.999999734664274
0.0925250661160595	0.999999909772380
0.0932048849341977	0.999999907144130
0.0938896986542030	0.999999910161781
0.0945795439756253	0.999999924192070
0.0952744578676609	0.999999944372306
0.0959744775711335	0.999999795203549
0.0966796406004903	0.999999815248896
0.0973899847458120	0.999999942171765
0.0981055480748384	0.999999960658171
0.0988263689350081	0.999999936687723
0.0995524859555138	0.999999844559233
0.100283938049372	0.999999951031487
0.101020764415510	0.999999968859421
0.101763004540864	0.999999945148900
0.102510698202498	0.999999977924694
0.103263885469731	0.999999950881024
0.104022606706291	0.999999442724555
0.104786902572473	0.999999991549351
0.105556814027320	0.999999976795802
0.106332382330816	0.999999964881917
0.107113649046100	0.999999232950791
0.107900656041692	0.999999824639953
0.108693445493738	0.999999958704419
0.109492059888265	0.999999967610156
0.110296542023467	0.999998758261345
0.111106935011991	0.999999999972090
0.111923282283249	0.999999915398201
0.112745627585748	0.999999722115673
0.113574014989432	0.999999980942976
0.114408488888045	0.999999993284231
0.115249094001510	0.999999957805009
0.116095875378325	0.999999970088021
0.116948878397976	0.999999996541200
0.117808148773372	0.999999998542945
0.118673732553293	0.999999994742941
0.119545676124857	0.999999982455920
0.120424026216007	0.999999986179767
0.121308829898016	0.999999973484989
0.122200134588007	0.999999956697448
0.123097988051497	0.999999976802447
0.124002438404955	0.999999997191482
0.124913534118380	0.999999756087550
0.125831324017901	0.999999941795622
0.126755857288391	0.999999962595032
0.127687183476106	0.999999993959128
0.128625352491335	0.999999958427606
0.129570414611081	0.999999969259022
0.130522420481750	0.999999980573140
0.131481421121870	0.999999970390247
0.132447467924821	0.999999997355630
0.133420612661590	0.999999961626133
0.134400907483547	0.999999985026193
0.135388404925241	0.999998270436739
0.136383157907211	0.999999916685440
0.137385219738825	0.999999977849072
0.138394644121136	0.999999904562632
0.139411485149761	0.999999997244673
0.140435797317780	0.999999987612997
0.141467635518653	0.999999993441548
0.142507055049167	0.999999970874289
0.143554111612394	0.999993200233632
0.144608861320682	0.999999966641227
0.145671360698656	0.999999989775231
0.146741666686252	0.999993162303748
0.147819836641766	0.999999985312811
0.148905928344928	0.999999879128363
0.150000000000000	0.999999990747433

==> Fig_t12_p9.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0.000949196975218110
0.00137460794456647	0.000990416868716058
0.00138470774116760	0.00105237766610505
0.00139488174503037	0.00111769980515737
0.00140513050138532	0.00118652425245374
0.00141545455946903	0.00125900415806320
0.00142585447255355	0.00133528936971653
0.00143633079797603	0.00141557027897285
0.00144688409716861	0.00149998896239218
0.00145751493568848	0.00158872826673632
0.00146822388324822	0.00168196722477833
0.00147901151374632	0.00177988995776994
0.00148987840529792	0.00188268643870342
0.00150082514026581	0.00199055119647236
0.00151185230529164	0.00210368459199673
0.00152296049132734	0.00222229251067003
0.00153415029366682	0.00234658597563051
0.00154542231197782	0.00247678154900897
0.00155677715033411	0.00261310191295950
0.00156821541724783	0.00275577402079929
0.00157973772570208	0.00290503196393291
0.00159134469318382	0.00306111477691192
0.00160303694171692	0.00322426606788378
0.00161481509789552	0.00339473641842974
0.00162667979291758	0.00357278159320300
0.00163863166261874	0.00375866259767949
0.00165067134750638	0.00395264637165836
0.00166279949279394	0.00415500543961544
0.00167501674843550	0.00436601743975315
0.00168732376916061	0.00458595983603751
0.00169972121450941	0.00481513958244010
0.00171220974886790	0.00505383328750605
0.00172479004150363	0.00530234614088865
0.00173746276660150	0.00556098308959042
0.00175022860329994	0.00583005469628348
0.00176308823572727	0.00610987452667472
0.00177604235303838	0.00640076729288622
0.00178909164945165	0.00670305604786031
0.00180223682428617	0.00701707067025375
0.00181547858199921	0.00734314742040886
0.00182881763222395	0.00768162577734489
0.00184225468980756	0.00803284414881061
0.00185579047484946	0.00839716844225270
0.00186942571273993	0.00877494207642368
0.00188316113419900	0.00916652149838625
0.00189699747531557	0.00957226984836904
0.00191093547758689	0.00999255412451809
0.00192497588795831	0.0104277439780244
0.00193911945886324	0.0108782144240232
0.00195336694826357	0.0113443414326069
0.00196771911969021	0.0118265063845580
0.00198217674228405	0.0123250929274313
0.00199674059083716	0.0128404881732942
0.00201141144583431	0.0133730792111749
0.00202619009349485	0.0139232662124305
0.00204107732581474	0.0144914363135328
0.00205607394060909	0.0150779921573543
0.00207118074155485	0.0156833294828069
0.00208639853823396	0.0163078514355735
0.00210172814617661	0.0169519614281947
0.00211717038690508	0.0176160628809561
0.00213272608797767	0.0183005602019900
0.00214839608303309	0.0190058642488593
0.00216418121183514	0.0197323812311809
0.00218008232031769	0.0204805164253252
0.00219610026063004	0.0212506800208531
0.00221223589118253	0.0220432834119114
0.00222849007669266	0.0228587299837158
0.00224486368823128	0.0236974213559522
0.00226135760326940	0.0245597869271712
0.00227797270572514	0.0254462130194144
0.00229470988601113	0.0263571238495280
0.00231157004108220	0.0272929023128751
0.00232855407448349	0.0282539572115442
0.00234566289639885	0.0292406933476247
0.00236289742369959	0.0302535053501947
0.00238025857999368	0.0312927912905314
0.00239774729567517	0.0323589399847722
0.00241536450797411	0.0334523452330976
0.00243311116100675	0.0345733921273808
0.00245098820582614	0.0357146967982622
0.00246899660047312	0.0368999202565677
0.00248713731002760	0.0381061943079345
0.00250541130666036	0.0393415995888402
0.00252381956968508	0.0406065174959080
0.00254236308561086	0.0419013092521021
0.00256104284819509	0.0432263284693156
0.00257985985849668	0.0445819783189443
0.00259881512492973	0.0459685304572302
0.00261790966331756	0.0473863542053148
0.00263714449694715	0.0488357826019754
0.00265652065662398	0.0503171427202647
0.00267603918072728	0.0518307552008961
0.00269570111526566	0.0533769384256394
0.00271550751393319	0.0549559879886536
0.00273545943816582	0.0565682166295171
0.00275555795719835	0.0582139071205237
0.00277580414812161	0.0598933463758164
0.00279619909594032	0.0616068062701461
0.00281674389363111	0.0633544474091849
0.00283743964220117	0.0651368706249832
0.00285828745074724	0.0669539802956839
0.00287928843651501	0.0688061340707705
0.00290044372495907	0.0706935640525254
0.00292175444980313	0.0726164945136868
0.00294322175310086	0.0745751419070170
0.00296484678529701	0.0765697038563220
0.00298663070528917	0.0786003697022219
0.00300857468048978	0.0806673647453440
0.00303067988688872	0.0827708128993811
0.00305294750911636	0.0849109055830469
0.00307537874050702	0.0870877825647089
0.00309797478316292	0.0893016024421600
0.00312073684801862	0.0915524846058085
0.00314366615490590	0.0938405532385302
0.00316676393261911	0.0961659236888707
0.00319003141898108	0.0985286904106477
0.00321346986090940	0.100928949100157
0.00323708051448328	0.103366756071631
0.00326086464501082	0.105842229171280
0.00328482352709689	0.108355365005083
0.00330895844471135	0.110906227712553
0.00333327069125792	0.113494846126845
0.00335776156964350	0.116121199404102
0.00338243239234793	0.118785420894448
0.00340728448149439	0.121487365680204
0.00343231916892022	0.124227086097923
0.00345753779624832	0.127004552043970
0.00348294171495901	0.129819697487956
0.00350853228646249	0.132672483105149
0.00353431088217180	0.135562837150449
0.00356027888357627	0.138490703521246
0.00358643768231563	0.141455920270341
0.00361278868025450	0.144458551678415
0.00363933328955759	0.147498333554910
0.00366607293276535	0.150575177458054
0.00369300904287020	0.153688962102683
0.00372014306339334	0.156839534429289
0.00374747644846208	0.160026682601985
0.00377501066288781	0.163250365418810
0.00380274718224446	0.166510288878770
0.00383068749294761	0.169805684812565
0.00385883309233411	0.173138109534395
0.00388718548874237	0.176505611609072
0.00391574620159316	0.179908544693844
0.00394451676147103	0.183346622652362
0.00397349871020637	0.186819629696696
0.00400269360095801	0.190327284253368
0.00403210299829644	0.193869317757710
0.00406172847828773	0.197445437190456
0.00409157162857788	0.201055284131240
0.00412163404847800	0.204698739458696
0.00415191734904998	0.208375295388747
0.00418242315319280	0.212084686525557
0.00421315309572957	0.215826570742907
0.00424410882349508	0.219202230464858
0.00427529199542407	0.223406377289057
0.00430670428264016	0.227243565082746
0.00433834736854536	0.231111834776352
0.00437022294891034	0.235010707149837
0.00440233273196525	0.238939818303862
0.00443467843849133	0.242898745962700
0.00446726180191305	0.246887076548381
0.00450008456839107	0.250904430312695
0.00453314849691578	0.254950302747034
0.00456645535940159	0.259024279660689
0.00460000694078187	0.263125898714178
0.00463380503910463	0.267254706796376
0.00466785146562883	0.271410226400652
0.00470214804492149	0.275591980501668
0.00473669661495547	0.279799506991197
0.00477149902720794	0.284032292231566
0.00480655714675962	0.288289820284381
0.00484187285239473	0.292571621609022
0.00487744803670167	0.296877166075912
0.00491328460617444	0.301205896359204
0.00494938448131483	0.305557376193598
0.00498574959673532	0.309930977882175
0.00502238190126277	0.314326233549127
0.00505928335804285	0.318742555283198
0.00509645594464523	0.323179254179051
0.00513390165316962	0.327636244754805
0.00517162249035246	0.332112480294419
0.00520962047767450	0.336607592630039
0.00524789765146910	0.341120956255090
0.00528645606303140	0.345652065763226
0.00532529777872822	0.350200278516871
0.00536442488010881	0.354765034094375
0.00540383946401640	0.359345752040796
0.00544354364270056	0.363941839736814
0.00548353954393043	0.368552725186592
0.00552382931110868	0.373177776529978
0.00556441510338647	0.377816394926216
0.00560529909577907	0.382468027742207
0.00564648347928250	0.387132039192680
0.00568797046099087	0.391807803065780
0.00572976226421472	0.396494775380597
0.00577186112860014	0.401192273376982
0.00581426931024878	0.405899718602464
0.00585698908183881	0.410616500621619
0.00590002273274665	0.415341998233688
0.00594337256916972	0.420075435939021
0.00598704091424995	0.424816709412953
0.00603103010819839	0.429564681739970
0.00607534250842049	0.434318907650814
0.00611998048964255	0.439078786504622
0.00616494644403894	0.443843664195747
0.00621024278136028	0.448612998104498
0.00625587192906259	0.453386089004936
0.00630183633243739	0.458162412518317
0.00634813845474277	0.462941121704178
0.00639478077733529	0.467722047677115
0.00644176579980313	0.472504272323893
0.00648909604009988	0.477287188334729
0.00653677403467956	0.482070250759590
0.00658480233863254	0.486852791239776
0.00663318352582248	0.491634222532319
0.00668192018902424	0.496414120101676
0.00673101494006282	0.501191642725930
0.00678047040995337	0.505966264439723
0.00683028924904216	0.510737469382200
0.00688047412714861	0.515504601160725
0.00693102773370838	0.520267070545185
0.00698195277791752	0.525024327414730
0.00703325198887757	0.529775753837591
0.00708492811574193	0.534520780837994
0.00713698392786311	0.539258818955505
0.00718942221494118	0.543989151942881
0.00724224578717325	0.548711782681984
0.00729545747540404	0.553425058188389
0.00734906013127771	0.558130112208047
0.00740305662739049	0.562824831818781
0.00745744985744483	0.567509301177944
0.00751224273640428	0.572182688959485
0.00756743820064987	0.576844795878495
0.00762303920813736	0.581495190450670
0.00767904873855582	0.586132891121906
0.00773546979348728	0.590757637506920
0.00779230539656759	0.595368843404047
0.00784955859364850	0.599966000410771
0.00790723245296081	0.604548620320372
0.00796533006527890	0.609115494258988
0.00802385454408625	0.613668194554369
0.00808280902574241	0.618203331939327
0.00814219666965097	0.622723622299742
0.00820202065842897	0.627225503853694
0.00826228419807739	0.631711025585043
0.00832299051815301	0.636178054352169
0.00838414287194143	0.640626680167357
0.00844574453663146	0.645056396055939
0.00850779881349076	0.649466847414682
0.00857030902804266	0.653857478305564
0.00863327853024454	0.658227954962248
0.00869671069466717	0.662577819867928
0.00876060892067570	0.666906613933934
0.00882497663261177	0.671213828823573
0.00888981727997704	0.675499364929307
0.00895513433761802	0.679753698205728
0.00902093130591234	0.684003020703696
0.00908721171095630	0.688220460175923
0.00915397910475383	0.692414312743864
0.00922123706540689	0.696584595745237
0.00928898919730716	0.700730552222795
0.00935723913132927	0.704851958358603
0.00942599052502531	0.708948443445444
0.00949524706282087	0.713019347595541
0.00956501245621254	0.717065073982034
0.00963529044396673	0.721085050536185
0.00970608479232007	0.725078539154914
0.00977739929518125	0.729045424773975
0.00984923777433432	0.732985170646841
0.00992160407964352	0.736898240378501
0.00999450208925963	0.740783616114325
0.0100679357098277	0.744641236115133
0.0101419088766964	0.748470740759848
0.0102164255541293	0.752271997710357
0.0102914897355165	0.756044621362945
0.0103671054435897	0.759788149032527
0.0104432767306367	0.763502938913269
0.0105200076787196	0.767188466011566
0.0105973023998925	0.770844277488298
0.0106751650364230	0.774470186171337
0.0107535997610130	0.778066258671036
0.0108326107770235	0.781631979098721
0.0109122023186988	0.785166887910052
0.0109923786513942	0.788671963223633
0.0110731440718041	0.792145805163797
0.0111545029081925	0.795588671464432
0.0112364595206250	0.799000317153580
0.0113190183012023	0.802380660806687
0.0114021836742954	0.805729456476600
0.0114859600967832	0.809046385537303
0.0115703520582911	0.812331966354676
0.0116553640814313	0.815585384720145
0.0117410007220458	0.818806788347172
0.0118272665694498	0.821996000461630
0.0119141662466785	0.825152870065203
0.0120017044107341	0.828277424883522
0.0120898857528356	0.831369325272024
0.0121787149986706	0.834428789891217
0.0122681969086479	0.837453821696836
0.0123583362781530	0.840449581418138
0.0124491379378052	0.843410771461527
0.0125406067537162	0.846339116686012
0.0126327476277508	0.849234444301408
0.0127255654977901	0.852096957817929
0.0128190653379955	0.854926369063107
0.0129132521590758	0.857722321745426
0.0130081310085553	0.860486088097961
0.0131037069710445	0.863206510049516
0.0131999851685127	0.865913565970719
0.0132969707605624	0.868577682834947
0.0133946689447055	0.871208716279956
0.0134930849566425	0.873806676384263
0.0135922240705422	0.876371608627161
0.0136920915993253	0.878903549552278
0.0137926928949485	0.881402479044917
0.0138940333486913	0.883868476178860
0.0139961183914454	0.886301659896916
0.0140989534940052	0.888701961327940
0.0142025441673612	0.891069500152533
0.0143068959629957	0.893404199146717
0.0144120144731797	0.895706602623184
0.0145179053312727	0.897976301293467
0.0146245742120252	0.900212186340794
0.0147320268318820	0.902418358712937
0.0148402689492891	0.904591139386008
0.0149493063650019	0.906731711399025
0.0150591449223967	0.908840249920176
0.0151697905077830	0.910916884004126
0.0152812490507195	0.912961749932886
0.0153935265243320	0.914975029413756
0.0155066289456329	0.916956768686436
0.0156205623758441	0.918907215224778
0.0157353329207220	0.920826477150123
0.0158509467308841	0.922714675129095
0.0159674100021391	0.924572034348272
0.0160847289758188	0.926398670228121
0.0162029099391125	0.928194899648401
0.0163219592254042	0.929960592022864
0.0164418832146116	0.931696431161300
0.0165626883335283	0.933402164853432
0.0166843810561680	0.935078170403780
0.0168069679041120	0.936724361728340
0.0169304554468577	0.938341668232293
0.0170548503021717	0.939929681636102
0.0171801591364437	0.941488813161284
0.0173063886650443	0.943019196792571
0.0174335456526843	0.944520656482347
0.0175616369137778	0.945994851262702
0.0176906693128071	0.947439923594117
0.0178206497646905	0.948858608097972
0.0179515852351530	0.950248977953539
0.0180834827410998	0.951612348007681
0.0182163493509918	0.952948532276692
0.0183501921852250	0.954258106471411
0.0184850184165116	0.955541137616882
0.0186208352702646	0.956775306287136
0.0187576500249852	0.958028752815658
0.0188954700126525	0.959234033593295
0.0190343026191168	0.960413824771967
0.0191741552844948	0.961568451408332
0.0193150355035692	0.962697974606948
0.0194569508261896	0.963803573339505
0.0195999088576775	0.964884458577498
0.0197439172592335	0.965941557517686
0.0198889837483485	0.966974900487083
0.0200351160992167	0.967984790069146
0.0201823221431523	0.968971678232195
0.0203306097690097	0.969935704655451
0.0204799869236054	0.970877179143789
0.0206304616121447	0.971795293368714
0.0207820418986502	0.972693861545578
0.0209347359063942	0.973569628994577
0.0210885518183339	0.974424180263806
0.0212434978775499	0.975257566330234
0.0213995823876882	0.976070519159344
0.0215568137134048	0.976862970236423
0.0217152002808145	0.977635315905908
0.0218747505779417	0.978387978544867
0.0220354731551762	0.979121203008220
0.0221973766257306	0.979835266032227
0.0223604696661025	0.980530483720470
0.0225247610165389	0.981207029127244
0.0226902594815051	0.981865700692570
0.0228569739301564	0.982506396816914
0.0230249132968133	0.983129497847569
0.0231940865814402	0.983735168730797
0.0233645028501280	0.984324131273848
0.0235361712355797	0.984896076442001
0.0237091009376002	0.985452128323758
0.0238833012235886	0.985992011810231
0.0240587814290358	0.986516079586822
0.0242355509580239	0.987024781141031
0.0244136192837309	0.987518337124674
0.0245929959489377	0.987997052716122
0.0247736905665402	0.988461262101382
0.0249557128200638	0.988908381570049
0.0251390724641829	0.989347172334603
0.0253237793252431	0.989769799737234
0.0255098433017885	0.990178905638197
0.0256972743650915	0.990574996417212
0.0258860825596875	0.990958172408400
0.0260762780039132	0.991329074489505
0.0262678708904487	0.991687836762001
0.0264608714868639	0.992034597826770
0.0266552901361685	0.992369732223590
0.0268511372573666	0.992693560661486
0.0270484233460150	0.993006317387203
0.0272471589747853	0.993298445546343
0.0274473547940310	0.993599649017387
0.0276490215323578	0.993880557314536
0.0278521699971989	0.994114809654804
0.0280568110753943	0.994410473728238
0.0282629557337734	0.994664840921889
0.0284706150197438	0.994907792946182
0.0286798000618826	0.995140922677781
0.0288905220705333	0.995366206476886
0.0291027923384059	0.995582059323612
0.0293166222411827	0.995790846895508
0.0295320232381277	0.995990050879750
0.0297490068727008	0.996183264918285
0.0299675847731761	0.996367949990123
0.0301877686532654	0.996545351051514
0.0304095703127460	0.996715556994803
0.0306330016380927	0.996878905640166
0.0308580746031151	0.997035538265772
0.0310848012695991	0.997185674590166
0.0313131937879536	0.997329473793725
0.0315432643978611	0.997467268265672
0.0317750254289344	0.997599110345585
0.0320084893013764	0.997725323534407
0.0322436685266466	0.997845904578098
0.0324805757081311	0.997961318857598
0.0327192235418181	0.998071477723879
0.0329596248169785	0.998176354012202
0.0332017924168509	0.998277193187277
0.0334457393193322	0.998373030558880
0.0336914785976733	0.998464410264728
0.0339390234211795	0.998551448677984
0.0341883870559162	0.998634435533769
0.0344395828654199	0.998713373498947
0.0346926243114143	0.998788511736455
0.0349475249545321	0.998859905286385
0.0352042984550411	0.998927873040817
0.0354629585735767	0.998992340297866
0.0357235191718791	0.999053537821900
0.0359859942135365	0.999111708157432
0.0362503977647329	0.999166824751321
0.0365167439950026	0.999219044860431
0.0367850471779887	0.999268465811617
0.0370553216922087	0.999315249725486
0.0373275820218251	0.999359558859727
0.0376018427574208	0.999401373383487
0.0378781185967820	0.999344502789875
0.0381564243456853	0.999478226394794
0.0384367749186914	0.999513456698721
0.0387191853399441	0.999546566850172
0.0390036707439757	0.999577329642872
0.0392902463765179	0.999607327537641
0.0395789275953191	0.999635054067336
0.0398697298709671	0.999661101473601
0.0401626687877182	0.999685533822186
0.0404577600443329	0.999708504642569
0.0407550194549163	0.999729933773808
0.0410544629497665	0.999750188350082
0.0413561065762278	0.999769100368253
0.0416599664995504	0.999786705587022
0.0419660590037576	0.999803249340507
0.0422744004925177	0.999818688306866
0.0425850074900234	0.999833089009375
0.0428978966418772	0.999846505159108
0.0432130847159837	0.999858965644681
0.0435305886034478	0.999870582547610
0.0438504253194804	0.999881410307518
0.0441726120043097	0.999891472107901
0.0444971659241003	0.999900801026797
0.0448241044718780	0.999909459787748
0.0451534451684623	0.999917443451523
0.0454852056634053	0.999924787498341
0.0458194037359371	0.999931637600768
0.0461560572959193	0.999871222704716
0.0464951843848043	0.999943530588685
0.0468368031766023	0.999949105374406
0.0471809319788552	0.999953747886882
0.0475275892336178	0.999958424578576
0.0478767935184462	0.999962614064152
0.0482285635473930	0.999966386544753
0.0485829181720108	0.999969851174517
0.0489398763823619	0.999969185115035
0.0492994573080361	0.999975872860507
0.0496616802191764	0.999978518736513
0.0500265645275109	0.999980890869361
0.0503941297873935	0.999983036674261
0.0507643956968520	0.999984976952757
0.0511373820986433	0.999986739246885
0.0515131089813172	0.999986812035889
0.0518915964802872	0.999989800395420
0.0522728648789099	0.999991065609650
0.0526569346095719	0.999992223627446
0.0530438262547846	0.999993188297705
0.0534335605482876	0.999994135397405
0.0538261583761594	0.999994499029386
0.0542216407779368	0.999995697653811
0.0546200289477429	0.999996330357537
0.0550213442354225	0.999996898749707
0.0554256081476858	0.999997021713783
0.0558328423492619	0.999997834422332
0.0562430686640592	0.999998074244518
0.0566563090763353	0.999959136224814
0.0570725857318746	0.999998669239136
0.0574919209391758	0.999999058864741
0.0579143371706469	0.999999248603343
0.0583398570638099	0.999999382252651
0.0587685034225136	0.999999585563270
0.0592002992181560	0.999999707049889
0.0596352675909149	0.999999727929229
0.0600734318509886	0.999999897468571
0.0605148154798446	0.999999958704836
0.0609594421314781	1.00000000336325
0.0614073356336800	0.999999886550615
0.0618585199893133	0.999998083213667
0.0623130193775998	1.00000007781956
0.0627708581554156	0.999999760832490
0.0632320608585967	1.00000010120586
0.0636966522032536	1.00000014343262
0.0641646570870962	1.00000000786950
0.0646361005907678	1.00000012238491
0.0651110079791889	1.00000012659488
0.0655894047029122	1.00000007806650
0.0660713163994852	1.00000002210624
0.0665567688948252	1.00000009090528
0.0670457882046025	1.00000008768274
0.0675384005356353	1.00000007823411
0.0680346322872937	0.999999995830711
0.0685345100529144	0.999999884838817
0.0690380606212265	1.00000005827158
0.0695453109777862	1.00000004225606
0.0700562883064234	1.00000002005195
0.0705710199906989	1.00000001724100
0.0710895336153713	0.999997138259686
0.0716118569678753	0.999999994311277
0.0721380180398114	1.00000001230662
0.0726680450284454	0.999999967434254
0.0732019663382198	1.00000000425532
0.0737398105822760	0.999999994415344
0.0742816065839875	0.999999970502034
0.0748273833785049	1.00000000147502
0.0753771702143116	0.999999925173922
0.0759309965547913	0.999999987541281
0.0764888920798070	0.999999977569440
0.0770508866872917	0.999999895230156
0.0776170104948505	0.999999981273561
0.0781872938413746	0.999999965758716
0.0787617672886672	0.999999900050707
0.0793404616230813	0.999999991111097
0.0799234078571698	0.999999935907656
0.0805106372313470	0.999999982407098
0.0811021812155633	0.999999971879773
0.0816980715109913	0.999998124107928
0.0822983400517249	0.999999985549277
0.0829030190064907	0.999999983555240
0.0835121407803719	0.999999982916316
0.0841257380165445	0.999999991611378
0.0847438435980274	0.999999905409410
0.0853664906494441	0.999999978951874
0.0859937125387981	0.999999954229894
0.0866255428792607	0.999999819914936
0.0872620155309731	0.999999614004556
0.0879031646028604	0.999999985634974
0.0885490244544596	0.999999969335002
0.0891996296977611	0.999999995211647
0.0898550151990634	0.999999990654058
0.0905152160808416	0.999999984550672
0.0911802677236301	0.999999995852950
0.0918502057679181	0.999999788408877
0.0925250661160595	0.999999963638589
0.0932048849341977	0.999999960174356
0.0938896986542030	0.999999961524539
0.0945795439756253	0.999999973236195
0.0952744578676609	0.999999990590468
0.0959744775711335	0.999999838250797
0.0966796406004903	0.999999854853991
0.0973899847458120	0.999999978177570
0.0981055480748384	0.999999993017122
0.0988263689350081	0.999999965423620
0.0995524859555138	0.999999869746453
0.100283938049372	0.999999972824482
0.101020764415510	0.999999987445316
0.101763004540864	0.999999960746972
0.102510698202498	0.999999990782245
0.103263885469731	0.999999961264690
0.104022606706291	0.999999450913301
0.104786902572473	0.999999997816509
0.105556814027320	0.999999981421507
0.106332382330816	0.999999968133482
0.107113649046100	0.999999235080138
0.107900656041692	0.999999825903336
0.108693445493738	0.999999959314190
0.109492059888265	0.999999967768048
0.110296542023467	0.999998758143590
0.111106935011991	0.999999999750839
0.111923282283249	0.999999915201000
0.112745627585748	0.999999722046102
0.113574014989432	0.999999981094473
0.114408488888045	0.999999993717984
0.115249094001510	0.999999958566720
0.116095875378325	0.999999971200521
0.116948878397976	0.999999998009670
0.117808148773372	1.00000000035877
0.118673732553293	0.999999996881920
0.119545676124857	0.999999984882078
0.120424026216007	0.999999988847900
0.121308829898016	0.999999976341123
0.122200134588007	0.999999959681710
0.123097988051497	0.999999979852703
0.124002438404955	1.00000000024310
0.124913534118380	0.999999759075772
0.125831324017901	0.999999944658144
0.126755857288391	0.999999965272429
0.127687183476106	0.999999996396605
0.128625352491335	0.999999960576307
0.129570414611081	0.999999971076909
0.130522420481750	0.999999982025763
0.131481421121870	0.999999971451196
0.132447467924821	0.999999998007248
0.133420612661590	0.999999961859344
0.134400907483547	0.999999984840724
0.135388404925241	0.999998269839159
0.136383157907211	0.999999915695697
0.137385219738825	0.999999976489634
0.138394644121136	0.999999902865903
0.139411485149761	0.999999995247486
0.140435797317780	0.999999985359225
0.141467635518653	0.999999990979583
0.142507055049167	0.999999968256306
0.143554111612394	0.999993197518699
0.144608861320682	0.999999963876250
0.145671360698656	0.999999987021430
0.146741666686252	0.999993159621075
0.147819836641766	0.999999982748147
0.148905928344928	0.999999876737128
0.150000000000000	0.999999988578619

==> Fig_t13_p9.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0.000949196975218110
0.00137460794456647	0.000990416868716058
0.00138470774116760	0.00105237766610505
0.00139488174503037	0.00111769980515737
0.00140513050138532	0.00118652425245374
0.00141545455946903	0.00125900415806320
0.00142585447255355	0.00133528936971653
0.00143633079797603	0.00141557027897285
0.00144688409716861	0.00149998896239218
0.00145751493568848	0.00158872826673632
0.00146822388324822	0.00168196722477833
0.00147901151374632	0.00177988995776994
0.00148987840529792	0.00188268643870342
0.00150082514026581	0.00199055119647236
0.00151185230529164	0.00210368459199673
0.00152296049132734	0.00222229251067003
0.00153415029366682	0.00234658597563051
0.00154542231197782	0.00247678154900897
0.00155677715033411	0.00261310191295950
0.00156821541724783	0.00275577402079929
0.00157973772570208	0.00290503196393291
0.00159134469318382	0.00306111477691192
0.00160303694171692	0.00322426606788378
0.00161481509789552	0.00339473641842974
0.00162667979291758	0.00357278159320300
0.00163863166261874	0.00375866259767949
0.00165067134750638	0.00395264637165836
0.00166279949279394	0.00415500543961544
0.00167501674843550	0.00436601743975315
0.00168732376916061	0.00458595983603751
0.00169972121450941	0.00481513958244010
0.00171220974886790	0.00505383328750605
0.00172479004150363	0.00530234614088865
0.00173746276660150	0.00556098308959042
0.00175022860329994	0.00583005469628348
0.00176308823572727	0.00610987452667472
0.00177604235303838	0.00640076729288622
0.00178909164945165	0.00670305604786031
0.00180223682428617	0.00701707067025375
0.00181547858199921	0.00734314742040886
0.00182881763222395	0.00768162577734489
0.00184225468980756	0.00803284414881061
0.00185579047484946	0.00839716844225270
0.00186942571273993	0.00877494207642368
0.00188316113419900	0.00916652149838625
0.00189699747531557	0.00957226984836904
0.00191093547758689	0.00999255412451809
0.00192497588795831	0.0104277439780244
0.00193911945886324	0.0108782144240232
0.00195336694826357	0.0113443414326069
0.00196771911969021	0.0118265063845580
0.00198217674228405	0.0123250929274313
0.00199674059083716	0.0128404881732942
0.00201141144583431	0.0133730792111749
0.00202619009349485	0.0139232662124305
0.00204107732581474	0.0144914363135328
0.00205607394060909	0.0150779921573543
0.00207118074155485	0.0156833294828069
0.00208639853823396	0.0163078514355735
0.00210172814617661	0.0169519614281947
0.00211717038690508	0.0176160628809561
0.00213272608797767	0.0183005602019900
0.00214839608303309	0.0190058642488593
0.00216418121183514	0.0197323812311809
0.00218008232031769	0.0204805164253252
0.00219610026063004	0.0212506800208531
0.00221223589118253	0.0220432834119114
0.00222849007669266	0.0228587299837158
0.00224486368823128	0.0236974213559522
0.00226135760326940	0.0245597869271712
0.00227797270572514	0.0254462130194144
0.00229470988601113	0.0263571238495280
0.00231157004108220	0.0272929023128751
0.00232855407448349	0.0282539572115442
0.00234566289639885	0.0292406933476247
0.00236289742369959	0.0302535053501947
0.00238025857999368	0.0312927912905314
0.00239774729567517	0.0323589399847722
0.00241536450797411	0.0334523452330976
0.00243311116100675	0.0345733921273808
0.00245098820582614	0.0357146967982622
0.00246899660047312	0.0368999202565677
0.00248713731002760	0.0381061943079345
0.00250541130666036	0.0393415995888402
0.00252381956968508	0.0406065174959080
0.00254236308561086	0.0419013092521021
0.00256104284819509	0.0432263284693156
0.00257985985849668	0.0445819783189443
0.00259881512492973	0.0459685304572302
0.00261790966331756	0.0473863542053148
0.00263714449694715	0.0488357826019754
0.00265652065662398	0.0503171427202647
0.00267603918072728	0.0518307552008961
0.00269570111526566	0.0533769384256394
0.00271550751393319	0.0549559879886536
0.00273545943816582	0.0565682166295171
0.00275555795719835	0.0582139071205237
0.00277580414812161	0.0598933463758164
0.00279619909594032	0.0616068062701461
0.00281674389363111	0.0633544474091849
0.00283743964220117	0.0651368706249832
0.00285828745074724	0.0669539802956839
0.00287928843651501	0.0688061340707705
0.00290044372495907	0.0706935640525254
0.00292175444980313	0.0726164945136868
0.00294322175310086	0.0745751419070170
0.00296484678529701	0.0765697038563220
0.00298663070528917	0.0786003697022219
0.00300857468048978	0.0806673647453440
0.00303067988688872	0.0827708128993811
0.00305294750911636	0.0849109055830469
0.00307537874050702	0.0870877825647089
0.00309797478316292	0.0893016024421600
0.00312073684801862	0.0915524846058085
0.00314366615490590	0.0938405532385302
0.00316676393261911	0.0961659236888707
0.00319003141898108	0.0985286904106477
0.00321346986090940	0.100928949100157
0.00323708051448328	0.103366756071631
0.00326086464501082	0.105842229171280
0.00328482352709689	0.108355365005083
0.00330895844471135	0.110906227712553
0.00333327069125792	0.113494846126845
0.00335776156964350	0.116121199404102
0.00338243239234793	0.118785420894448
0.00340728448149439	0.121487365680204
0.00343231916892022	0.124227086097923
0.00345753779624832	0.127004552043970
0.00348294171495901	0.129819697487956
0.00350853228646249	0.132672483105149
0.00353431088217180	0.135562837150449
0.00356027888357627	0.138490703521246
0.00358643768231563	0.141455920270341
0.00361278868025450	0.144458551678415
0.00363933328955759	0.147498333554910
0.00366607293276535	0.150575177458054
0.00369300904287020	0.153688962102683
0.00372014306339334	0.156839534429289
0.00374747644846208	0.160026682601985
0.00377501066288781	0.163250365418810
0.00380274718224446	0.166510288878770
0.00383068749294761	0.169805684812565
0.00385883309233411	0.173138109534395
0.00388718548874237	0.176505611609072
0.00391574620159316	0.179908544693844
0.00394451676147103	0.183346622652362
0.00397349871020637	0.186819629696696
0.00400269360095801	0.190327284253368
0.00403210299829644	0.193869317757710
0.00406172847828773	0.197445437190456
0.00409157162857788	0.201055284131240
0.00412163404847800	0.204698739458696
0.00415191734904998	0.208375295388747
0.00418242315319280	0.212084686525557
0.00421315309572957	0.215826570742907
0.00424410882349508	0.219202230464858
0.00427529199542407	0.223406377289057
0.00430670428264016	0.227243565082746
0.00433834736854536	0.231111834776352
0.00437022294891034	0.235010707149837
0.00440233273196525	0.238939818303862
0.00443467843849133	0.242898745962700
0.00446726180191305	0.246887076548381
0.00450008456839107	0.250904430312695
0.00453314849691578	0.254950302747034
0.00456645535940159	0.259024279660689
0.00460000694078187	0.263125898714178
0.00463380503910463	0.267254706796376
0.00466785146562883	0.271410226400652
0.00470214804492149	0.275591980501668
0.00473669661495547	0.279799506991197
0.00477149902720794	0.284032292231566
0.00480655714675962	0.288289820284381
0.00484187285239473	0.292571621609022
0.00487744803670167	0.296877166075912
0.00491328460617444	0.301205896359204
0.00494938448131483	0.305557376193598
0.00498574959673532	0.309930977882175
0.00502238190126277	0.314326233549127
0.00505928335804285	0.318742555283198
0.00509645594464523	0.323179254179051
0.00513390165316962	0.327636244754805
0.00517162249035246	0.332112480294419
0.00520962047767450	0.336607592630039
0.00524789765146910	0.341120956255090
0.00528645606303140	0.345652065763226
0.00532529777872822	0.350200278516871
0.00536442488010881	0.354765034094375
0.00540383946401640	0.359345752040796
0.00544354364270056	0.363941839736814
0.00548353954393043	0.368552725186592
0.00552382931110868	0.373177776529978
0.00556441510338647	0.377816394926216
0.00560529909577907	0.382468027742207
0.00564648347928250	0.387132039192680
0.00568797046099087	0.391807803065780
0.00572976226421472	0.396494775380597
0.00577186112860014	0.401192273376982
0.00581426931024878	0.405899718602464
0.00585698908183881	0.410616500621619
0.00590002273274665	0.415341998233688
0.00594337256916972	0.420075435939021
0.00598704091424995	0.424816709412953
0.00603103010819839	0.429564681739970
0.00607534250842049	0.434318907650814
0.00611998048964255	0.439078786504622
0.00616494644403894	0.443843664195747
0.00621024278136028	0.448612998104498
0.00625587192906259	0.453386089004936
0.00630183633243739	0.458162412518317
0.00634813845474277	0.462941121704178
0.00639478077733529	0.467722047677115
0.00644176579980313	0.472504272323893
0.00648909604009988	0.477287188334729
0.00653677403467956	0.482070250759590
0.00658480233863254	0.486852791239776
0.00663318352582248	0.491634222532319
0.00668192018902424	0.496414120101676
0.00673101494006282	0.501191642725930
0.00678047040995337	0.505966264439723
0.00683028924904216	0.510737469382200
0.00688047412714861	0.515504601160725
0.00693102773370838	0.520267070545185
0.00698195277791752	0.525024327414730
0.00703325198887757	0.529775753837591
0.00708492811574193	0.534520780837994
0.00713698392786311	0.539258818955505
0.00718942221494118	0.543989151942881
0.00724224578717325	0.548711782681984
0.00729545747540404	0.553425058188389
0.00734906013127771	0.558130112208047
0.00740305662739049	0.562824831818781
0.00745744985744483	0.567509301177944
0.00751224273640428	0.572182688959485
0.00756743820064987	0.576844795878495
0.00762303920813736	0.581495190450670
0.00767904873855582	0.586132891121906
0.00773546979348728	0.590757637506920
0.00779230539656759	0.595368843404047
0.00784955859364850	0.599966000410771
0.00790723245296081	0.604548620320372
0.00796533006527890	0.609115494258988
0.00802385454408625	0.613668194554369
0.00808280902574241	0.618203331939327
0.00814219666965097	0.622723622299742
0.00820202065842897	0.627225503853694
0.00826228419807739	0.631711025585043
0.00832299051815301	0.636178054352169
0.00838414287194143	0.640626680167357
0.00844574453663146	0.645056396055939
0.00850779881349076	0.649466847414682
0.00857030902804266	0.653857478305564
0.00863327853024454	0.658227954962248
0.00869671069466717	0.662577819867928
0.00876060892067570	0.666906613933934
0.00882497663261177	0.671213828823573
0.00888981727997704	0.675499364929307
0.00895513433761802	0.679753698205728
0.00902093130591234	0.684003020703696
0.00908721171095630	0.688220460175923
0.00915397910475383	0.692414312743864
0.00922123706540689	0.696584595745237
0.00928898919730716	0.700730552222795
0.00935723913132927	0.704851958358603
0.00942599052502531	0.708948443445444
0.00949524706282087	0.713019347595541
0.00956501245621254	0.717065073982034
0.00963529044396673	0.721085050536185
0.00970608479232007	0.725078539154914
0.00977739929518125	0.729045424773975
0.00984923777433432	0.732985170646841
0.00992160407964352	0.736898240378501
0.00999450208925963	0.740783616114325
0.0100679357098277	0.744641236115133
0.0101419088766964	0.748470740759848
0.0102164255541293	0.752271997710357
0.0102914897355165	0.756044621362945
0.0103671054435897	0.759788149032527
0.0104432767306367	0.763502938913269
0.0105200076787196	0.767188466011566
0.0105973023998925	0.770844277488298
0.0106751650364230	0.774470186171337
0.0107535997610130	0.778066258671036
0.0108326107770235	0.781631979098721
0.0109122023186988	0.785166887910052
0.0109923786513942	0.788671963223633
0.0110731440718041	0.792145805163797
0.0111545029081925	0.795588671464432
0.0112364595206250	0.799000317153580
0.0113190183012023	0.802380660806687
0.0114021836742954	0.805729456476600
0.0114859600967832	0.809046385537303
0.0115703520582911	0.812331966354676
0.0116553640814313	0.815585384720145
0.0117410007220458	0.818806788347172
0.0118272665694498	0.821996000461630
0.0119141662466785	0.825152870065203
0.0120017044107341	0.828277424883522
0.0120898857528356	0.831369325272024
0.0121787149986706	0.834428789891217
0.0122681969086479	0.837453821696836
0.0123583362781530	0.840449581418138
0.0124491379378052	0.843410771461527
0.0125406067537162	0.846339116686012
0.0126327476277508	0.849234444301408
0.0127255654977901	0.852096957817929
0.0128190653379955	0.854926369063107
0.0129132521590758	0.857722321745426
0.0130081310085553	0.860486088097961
0.0131037069710445	0.863206510049516
0.0131999851685127	0.865913565970719
0.0132969707605624	0.868577682834947
0.0133946689447055	0.871208716279956
0.0134930849566425	0.873806676384263
0.0135922240705422	0.876371608627161
0.0136920915993253	0.878903549552278
0.0137926928949485	0.881402479044917
0.0138940333486913	0.883868476178860
0.0139961183914454	0.886301659896916
0.0140989534940052	0.888701961327940
0.0142025441673612	0.891069500152533
0.0143068959629957	0.893404199146717
0.0144120144731797	0.895706602623184
0.0145179053312727	0.897976301293467
0.0146245742120252	0.900212186340794
0.0147320268318820	0.902418358712937
0.0148402689492891	0.904591139386008
0.0149493063650019	0.906731711399025
0.0150591449223967	0.908840249920176
0.0151697905077830	0.910916884004126
0.0152812490507195	0.912961749932886
0.0153935265243320	0.914975029413756
0.0155066289456329	0.916956768686436
0.0156205623758441	0.918907215224778
0.0157353329207220	0.920826477150123
0.0158509467308841	0.922714675129095
0.0159674100021391	0.924572034348272
0.0160847289758188	0.926398670228121
0.0162029099391125	0.928194899648401
0.0163219592254042	0.929960592022864
0.0164418832146116	0.931696431161300
0.0165626883335283	0.933402164853432
0.0166843810561680	0.935078170403780
0.0168069679041120	0.936724361728340
0.0169304554468577	0.938341668232293
0.0170548503021717	0.939929681636102
0.0171801591364437	0.941488813161284
0.0173063886650443	0.943019196792571
0.0174335456526843	0.944520656482347
0.0175616369137778	0.945994851262702
0.0176906693128071	0.947439923594117
0.0178206497646905	0.948858608097972
0.0179515852351530	0.950248977953539
0.0180834827410998	0.951612348007681
0.0182163493509918	0.952948532276692
0.0183501921852250	0.954258106471411
0.0184850184165116	0.955541137616882
0.0186208352702646	0.956775306287136
0.0187576500249852	0.958028752815658
0.0188954700126525	0.959234033593295
0.0190343026191168	0.960413824771967
0.0191741552844948	0.961568451408332
0.0193150355035692	0.962697974606948
0.0194569508261896	0.963803573339505
0.0195999088576775	0.964884458577498
0.0197439172592335	0.965941557517686
0.0198889837483485	0.966974900487083
0.0200351160992167	0.967984790069146
0.0201823221431523	0.968971678232195
0.0203306097690097	0.969935704655451
0.0204799869236054	0.970877179143789
0.0206304616121447	0.971795293368714
0.0207820418986502	0.972693861545578
0.0209347359063942	0.973569628994577
0.0210885518183339	0.974424180263806
0.0212434978775499	0.975257566330234
0.0213995823876882	0.976070519159344
0.0215568137134048	0.976862970236423
0.0217152002808145	0.977635315905908
0.0218747505779417	0.978387978544867
0.0220354731551762	0.979121203008220
0.0221973766257306	0.979835266032227
0.0223604696661025	0.980530483720470
0.0225247610165389	0.981207029127244
0.0226902594815051	0.981865700692570
0.0228569739301564	0.982506396816914
0.0230249132968133	0.983129497847569
0.0231940865814402	0.983735168730797
0.0233645028501280	0.984324131273848
0.0235361712355797	0.984896076442001
0.0237091009376002	0.985452128323758
0.0238833012235886	0.985992011810231
0.0240587814290358	0.986516079586822
0.0242355509580239	0.987024781141031
0.0244136192837309	0.987518337124674
0.0245929959489377	0.987997052716122
0.0247736905665402	0.988461262101382
0.0249557128200638	0.988908381570049
0.0251390724641829	0.989347172334603
0.0253237793252431	0.989769799737234
0.0255098433017885	0.990178905638197
0.0256972743650915	0.990574996417212
0.0258860825596875	0.990958172408400
0.0260762780039132	0.991329074489505
0.0262678708904487	0.991687836762001
0.0264608714868639	0.992034597826770
0.0266552901361685	0.992369732223590
0.0268511372573666	0.992693560661486
0.0270484233460150	0.993006317387203
0.0272471589747853	0.993298445546343
0.0274473547940310	0.993599649017387
0.0276490215323578	0.993880557314536
0.0278521699971989	0.994114809654804
0.0280568110753943	0.994410473728238
0.0282629557337734	0.994664840921889
0.0284706150197438	0.994907792946182
0.0286798000618826	0.995140922677781
0.0288905220705333	0.995366206476886
0.0291027923384059	0.995582059323612
0.0293166222411827	0.995790846895508
0.0295320232381277	0.995990050879750
0.0297490068727008	0.996183264918285
0.0299675847731761	0.996367949990123
0.0301877686532654	0.996545351051514
0.0304095703127460	0.996715556994803
0.0306330016380927	0.996878905640166
0.0308580746031151	0.997035538265772
0.0310848012695991	0.997185674590166
0.0313131937879536	0.997329473793725
0.0315432643978611	0.997467268265672
0.0317750254289344	0.997599110345585
0.0320084893013764	0.997725323534407
0.0322436685266466	0.997845904578098
0.0324805757081311	0.997961318857598
0.0327192235418181	0.998071477723879
0.0329596248169785	0.998176354012202
0.0332017924168509	0.998277193187277
0.0334457393193322	0.998373030558880
0.0336914785976733	0.998464410264728
0.0339390234211795	0.998551448677984
0.0341883870559162	0.998634435533769
0.0344395828654199	0.998713373498947
0.0346926243114143	0.998788511736455
0.0349475249545321	0.998859905286385
0.0352042984550411	0.998927873040817
0.0354629585735767	0.998992340297866
0.0357235191718791	0.999053537821900
0.0359859942135365	0.999111708157432
0.0362503977647329	0.999166824751321
0.0365167439950026	0.999219044860431
0.0367850471779887	0.999268465811617
0.0370553216922087	0.999315249725486
0.0373275820218251	0.999359558859727
0.0376018427574208	0.999401373383487
0.0378781185967820	0.999344502789875
0.0381564243456853	0.999478226394794
0.0384367749186914	0.999513456698721
0.0387191853399441	0.999546566850172
0.0390036707439757	0.999577329642872
0.0392902463765179	0.999607327537641
0.0395789275953191	0.999635054067336
0.0398697298709671	0.999661101473601
0.0401626687877182	0.999685533822186
0.0404577600443329	0.999708504642569
0.0407550194549163	0.999729933773808
0.0410544629497665	0.999750188350082
0.0413561065762278	0.999769100368253
0.0416599664995504	0.999786705587022
0.0419660590037576	0.999803249340507
0.0422744004925177	0.999818688306866
0.0425850074900234	0.999833089009375
0.0428978966418772	0.999846505159108
0.0432130847159837	0.999858965644681
0.0435305886034478	0.999870582547610
0.0438504253194804	0.999881410307518
0.0441726120043097	0.999891472107901
0.0444971659241003	0.999900801026797
0.0448241044718780	0.999909459787748
0.0451534451684623	0.999917443451523
0.0454852056634053	0.999924787498341
0.0458194037359371	0.999931637600768
0.0461560572959193	0.999871222704716
0.0464951843848043	0.999943530588685
0.0468368031766023	0.999949105374406
0.0471809319788552	0.999953747886882
0.0475275892336178	0.999958424578576
0.0478767935184462	0.999962614064152
0.0482285635473930	0.999966386544753
0.0485829181720108	0.999969851174517
0.0489398763823619	0.999969185115035
0.0492994573080361	0.999975872860507
0.0496616802191764	0.999978518736513
0.0500265645275109	0.999980890869361
0.0503941297873935	0.999983036674261
0.0507643956968520	0.999984976952757
0.0511373820986433	0.999986739246885
0.0515131089813172	0.999986812035889
0.0518915964802872	0.999989800395420
0.0522728648789099	0.999991065609650
0.0526569346095719	0.999992223627446
0.0530438262547846	0.999993188297705
0.0534335605482876	0.999994135397405
0.0538261583761594	0.999994499029386
0.0542216407779368	0.999995697653811
0.0546200289477429	0.999996330357537
0.0550213442354225	0.999996898749707
0.0554256081476858	0.999997021713783
0.0558328423492619	0.999997834422332
0.0562430686640592	0.999998074244518
0.0566563090763353	0.999959136224814
0.0570725857318746	0.999998669239136
0.0574919209391758	0.999999058864741
0.0579143371706469	0.999999248603343
0.0583398570638099	0.999999382252651
0.0587685034225136	0.999999585563270
0.0592002992181560	0.999999707049889
0.0596352675909149	0.999999727929229
0.0600734318509886	0.999999897468571
0.0605148154798446	0.999999958704836
0.0609594421314781	1.00000000336325
0.0614073356336800	0.999999886550615
0.0618585199893133	0.999998083213667
0.0623130193775998	1.00000007781956
0.0627708581554156	0.999999760832490
0.0632320608585967	1.00000010120586
0.0636966522032536	1.00000014343262
0.0641646570870962	1.00000000786950
0.0646361005907678	1.00000012238491
0.0651110079791889	1.00000012659488
0.0655894047029122	1.00000007806650
0.0660713163994852	1.00000002210624
0.0665567688948252	1.00000009090528
0.0670457882046025	1.00000008768274
0.0675384005356353	1.00000007823411
0.0680346322872937	0.999999995830711
0.0685345100529144	0.999999884838817
0.0690380606212265	1.00000005827158
0.0695453109777862	1.00000004225606
0.0700562883064234	1.00000002005195
0.0705710199906989	1.00000001724100
0.0710895336153713	0.999997138259686
0.0716118569678753	0.999999994311277
0.0721380180398114	1.00000001230662
0.0726680450284454	0.999999967434254
0.0732019663382198	1.00000000425532
0.0737398105822760	0.999999994415344
0.0742816065839875	0.999999970502034
0.0748273833785049	1.00000000147502
0.0753771702143116	0.999999925173922
0.0759309965547913	0.999999987541281
0.0764888920798070	0.999999977569440
0.0770508866872917	0.999999895230156
0.0776170104948505	0.999999981273561
0.0781872938413746	0.999999965758716
0.0787617672886672	0.999999900050707
0.0793404616230813	0.999999991111097
0.0799234078571698	0.999999935907656
0.0805106372313470	0.999999982407098
0.0811021812155633	0.999999971879773
0.0816980715109913	0.999998124107928
0.0822983400517249	0.999999985549277
0.0829030190064907	0.999999983555240
0.0835121407803719	0.999999982916316
0.0841257380165445	0.999999991611378
0.0847438435980274	0.999999905409410
0.0853664906494441	0.999999978951874
0.0859937125387981	0.999999954229894
0.0866255428792607	0.999999819914936
0.0872620155309731	0.999999614004556
0.0879031646028604	0.999999985634974
0.0885490244544596	0.999999969335002
0.0891996296977611	0.999999995211647
0.0898550151990634	0.999999990654058
0.0905152160808416	0.999999984550672
0.0911802677236301	0.999999995852950
0.0918502057679181	0.999999788408877
0.0925250661160595	0.999999963638589
0.0932048849341977	0.999999960174356
0.0938896986542030	0.999999961524539
0.0945795439756253	0.999999973236195
0.0952744578676609	0.999999990590468
0.0959744775711335	0.999999838250797
0.0966796406004903	0.999999854853991
0.0973899847458120	0.999999978177570
0.0981055480748384	0.999999993017122
0.0988263689350081	0.999999965423620
0.0995524859555138	0.999999869746453
0.100283938049372	0.999999972824482
0.101020764415510	0.999999987445316
0.101763004540864	0.999999960746972
0.102510698202498	0.999999990782245
0.103263885469731	0.999999961264690
0.104022606706291	0.999999450913301
0.104786902572473	0.999999997816509
0.105556814027320	0.999999981421507
0.106332382330816	0.999999968133482
0.107113649046100	0.999999235080138
0.107900656041692	0.999999825903336
0.108693445493738	0.999999959314190
0.109492059888265	0.999999967768048
0.110296542023467	0.999998758143590
0.111106935011991	0.999999999750839
0.111923282283249	0.999999915201000
0.112745627585748	0.999999722046102
0.113574014989432	0.999999981094473
0.114408488888045	0.999999993717984
0.115249094001510	0.999999958566720
0.116095875378325	0.999999971200521
0.116948878397976	0.999999998009670
0.117808148773372	1.00000000035877
0.118673732553293	0.999999996881920
0.119545676124857	0.999999984882078
0.120424026216007	0.999999988847900
0.121308829898016	0.999999976341123
0.122200134588007	0.999999959681710
0.123097988051497	0.999999979852703
0.124002438404955	1.00000000024310
0.124913534118380	0.999999759075772
0.125831324017901	0.999999944658144
0.126755857288391	0.999999965272429
0.127687183476106	0.999999996396605
0.128625352491335	0.999999960576307
0.129570414611081	0.999999971076909
0.130522420481750	0.999999982025763
0.131481421121870	0.999999971451196
0.132447467924821	0.999999998007248
0.133420612661590	0.999999961859344
0.134400907483547	0.999999984840724
0.135388404925241	0.999998269839159
0.136383157907211	0.999999915695697
0.137385219738825	0.999999976489634
0.138394644121136	0.999999902865903
0.139411485149761	0.999999995247486
0.140435797317780	0.999999985359225
0.141467635518653	0.999999990979583
0.142507055049167	0.999999968256306
0.143554111612394	0.999993197518699
0.144608861320682	0.999999963876250
0.145671360698656	0.999999987021430
0.146741666686252	0.999993159621075
0.147819836641766	0.999999982748147
0.148905928344928	0.999999876737128
0.150000000000000	0.999999988578619

==> Fig_t14_p10.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0.00518962105903505
0.00137460794456647	0.00539634538403697
0.00138470774116760	0.00565862911461379
0.00139488174503037	0.00593160273211653
0.00140513050138532	0.00621544293469049
0.00141545455946903	0.00651047187678616
0.00142585447255355	0.00681699843918252
0.00143633079797603	0.00713540953824554
0.00144688409716861	0.00746598739147261
0.00145751493568848	0.00780909234728683
0.00146822388324822	0.00816507041275008
0.00147901151374632	0.00853427170555404
0.00148987840529792	0.00891705438094916
0.00150082514026581	0.00931377455421647
0.00151185230529164	0.00972479786312020
0.00152296049132734	0.0101504908451840
0.00153415029366682	0.0105912250822410
0.00154542231197782	0.0110473732396644
0.00155677715033411	0.0115193205190578
0.00156821541724783	0.0120074423161360
0.00157973772570208	0.0125121256139950
0.00159134469318382	0.0130337586569953
0.00160303694171692	0.0135727317226899
0.00161481509789552	0.0141294390266111
0.00162667979291758	0.0147042758187566
0.00163863166261874	0.0152976406522330
0.00165067134750638	0.0159099332883276
0.00166279949279394	0.0165415559595626
0.00167501674843550	0.0171929115136967
0.00168732376916061	0.0178643828328306
0.00169972121450941	0.0185564438625450
0.00171220974886790	0.0192694338708480
0.00172479004150363	0.0200037822945121
0.00173746276660150	0.0207598982861407
0.00175022860329994	0.0215381899181671
0.00176308823572727	0.0223390515771813
0.00177604235303838	0.0231629290731727
0.00178909164945165	0.0240102020149436
0.00180223682428617	0.0248812760290930
0.00181547858199921	0.0257765631130737
0.00182881763222395	0.0266964690537648
0.00184225468980756	0.0276413952266052
0.00185579047484946	0.0286117428683562
0.00186942571273993	0.0296079104598528
0.00188316113419900	0.0306302986039394
0.00189699747531557	0.0316792990909017
0.00191093547758689	0.0327553024997425
0.00192497588795831	0.0338587006525476
0.00193911945886324	0.0349898771548640
0.00195336694826357	0.0361492132460828
0.00196771911969021	0.0373370873013087
0.00198217674228405	0.0385538716868291
0.00199674059083716	0.0397999385190457
0.00201141144583431	0.0410756466144982
0.00202619009349485	0.0423813610731272
0.00204107732581474	0.0437174359290093
0.00205607394060909	0.0450842230195507
0.00207118074155485	0.0464820577067665
0.00208639853823396	0.0479112824907343
0.00210172814617661	0.0493722258622436
0.00211717038690508	0.0508652120790303
0.00213272608797767	0.0523905620253869
0.00214839608303309	0.0539485883359356
0.00216418121183514	0.0555395955824742
0.00218008232031769	0.0571638714673021
0.00219610026063004	0.0588217077142568
0.00221223589118253	0.0605133999250254
0.00222849007669266	0.0622392006874219
0.00224486368823128	0.0639993562084907
0.00226135760326940	0.0657941757927983
0.00227797270572514	0.0676237427065556
0.00229470988601113	0.0694887502812498
0.00231157004108220	0.0713889357362675
0.00232855407448349	0.0733246916487680
0.00234566289639885	0.0752962349459022
0.00236289742369959	0.0773037641257506
0.00238025857999368	0.0793474653818899
0.00239774729567517	0.0814275241224277
0.00241536450797411	0.0835441132597269
0.00243311116100675	0.0856973885573931
0.00245098820582614	0.0878726119061165
0.00246899660047312	0.0901145903004858
0.00248713731002760	0.0923787842877373
0.00250541130666036	0.0946799814301205
0.00252381956968508	0.0970189205026622
0.00254236308561086	0.0993950743882996
0.00256104284819509	0.101808767425284
0.00257985985849668	0.104260061748238
0.00259881512492973	0.106748961580254
0.00261790966331756	0.109275559276588
0.00263714449694715	0.111839886353758
0.00265652065662398	0.114441973679768
0.00267603918072728	0.117081821506596
0.00269570111526566	0.119759457473056
0.00271550751393319	0.122474854225663
0.00273545943816582	0.125227989916911
0.00275555795719835	0.128018841807003
0.00277580414812161	0.130847358730904
0.00279619909594032	0.133713474926563
0.00281674389363111	0.136616656105557
0.00283743964220117	0.139558267997613
0.00285828745074724	0.142536758260272
0.00287928843651501	0.145552499553884
0.00290044372495907	0.148605394945739
0.00292175444980313	0.151695299904610
0.00294322175310086	0.154822075067123
0.00296484678529701	0.157985569227241
0.00298663070528917	0.161185607531796
0.00300857468048978	0.164422057165248
0.00303067988688872	0.167694674828475
0.00305294750911636	0.171003271942182
0.00307537874050702	0.174347661033224
0.00309797478316292	0.177727592507873
0.00312073684801862	0.181142845271019
0.00314366615490590	0.184593159103354
0.00316676393261911	0.188078295942740
0.00319003141898108	0.191597963092271
0.00321346986090940	0.195151916972455
0.00323708051448328	0.198739803485681
0.00326086464501082	0.202361405807570
0.00328482352709689	0.206016345083895
0.00330895844471135	0.209704314051119
0.00333327069125792	0.213424985163917
0.00335776156964350	0.217177969214878
0.00338243239234793	0.220963035385260
0.00340728448149439	0.224779666547786
0.00343231916892022	0.228627472518763
0.00345753779624832	0.232506408216550
0.00348294171495901	0.236415682195925
0.00350853228646249	0.240355043314633
0.00353431088217180	0.244324060284641
0.00356027888357627	0.248322325763258
0.00358643768231563	0.252349398443649
0.00361278868025450	0.256404872791408
0.00363933328955759	0.260488250262997
0.00366607293276535	0.264599098261609
0.00369300904287020	0.268736963221854
0.00372014306339334	0.272901345319527
0.00374747644846208	0.277091760081507
0.00377501066288781	0.281307788231295
0.00380274718224446	0.285548884191501
0.00383068749294761	0.289813859990679
0.00385883309233411	0.294104169616592
0.00388718548874237	0.298417484075427
0.00391574620159316	0.302753733165913
0.00394451676147103	0.307112531440931
0.00397349871020637	0.311493249291281
0.00400269360095801	0.315895386811643
0.00403210299829644	0.320318422537540
0.00406172847828773	0.324761744331103
0.00409157162857788	0.329224840625409
0.00412163404847800	0.333707138981363
0.00415191734904998	0.338208077380238
0.00418242315319280	0.342727082758166
0.00421315309572957	0.347263558921976
0.00424410882349508	0.351229759450688
0.00427529199542407	0.356386664559892
0.00430670428264016	0.360972109495301
0.00433834736854536	0.365572746864195
0.00437022294891034	0.370187903818377
0.00440233273196525	0.374817002921697
0.00443467843849133	0.379459489232990
0.00446726180191305	0.384114723945897
0.00450008456839107	0.388782111218120
0.00453314849691578	0.393461046264925
0.00456645535940159	0.398150884674877
0.00460000694078187	0.402851107373807
0.00463380503910463	0.407560975660883
0.00466785146562883	0.412280021624388
0.00470214804492149	0.417007522015713
0.00473669661495547	0.421742898530249
0.00477149902720794	0.426485539993008
0.00480655714675962	0.431234796110659
0.00484187285239473	0.435990132302839
0.00487744803670167	0.440750862230765
0.00491328460617444	0.445516373743138
0.00494938448131483	0.450286070204036
0.00498574959673532	0.455059333956353
0.00502238190126277	0.459835572300200
0.00505928335804285	0.464614119634704
0.00509645594464523	0.469394064786327
0.00513390165316962	0.474175832363912
0.00517162249035246	0.478957795888637
0.00520962047767450	0.483739623176486
0.00524789765146910	0.488520755483190
0.00528645606303140	0.493300606647866
0.00532529777872822	0.498078534854704
0.00536442488010881	0.502853959094978
0.00540383946401640	0.507626298359173
0.00544354364270056	0.512394930987154
0.00548353954393043	0.517159306926088
0.00552382931110868	0.521918781677556
0.00556441510338647	0.526672750126990
0.00560529909577907	0.531420875594095
0.00564648347928250	0.536162285871001
0.00568797046099087	0.540896529174907
0.00572976226421472	0.545462403612763
0.00577186112860014	0.550341192208398
0.00581426931024878	0.555050497590074
0.00585698908183881	0.559750377076491
0.00590002273274665	0.564440242685604
0.00594337256916972	0.569119484033922
0.00598704091424995	0.573787918493915
0.00603103010819839	0.578444560501051
0.00607534250842049	0.583089164444045
0.00611998048964255	0.587721035067246
0.00616494644403894	0.592339721592259
0.00621024278136028	0.596944673367587
0.00625587192906259	0.601535428749735
0.00630183633243739	0.606111441573732
0.00634813845474277	0.610672114251430
0.00639478077733529	0.615217293676478
0.00644176579980313	0.619746105140438
0.00648909604009988	0.624258242571840
0.00653677403467956	0.628753188354396
0.00658480233863254	0.633230520028960
0.00663318352582248	0.637689472441401
0.00668192018902424	0.642130286915726
0.00673101494006282	0.646551878142009
0.00678047040995337	0.650953944238812
0.00683028924904216	0.655336166326629
0.00688047412714861	0.659698015194873
0.00693102773370838	0.664039045109327
0.00698195277791752	0.668358929452876
0.00703325198887757	0.672657119084195
0.00708492811574193	0.676933365356308
0.00713698392786311	0.681187136159286
0.00718942221494118	0.685417809746365
0.00724224578717325	0.689625877585535
0.00729545747540404	0.693809658038220
0.00734906013127771	0.697970321356958
0.00740305662739049	0.702106233310753
0.00745744985744483	0.706217453320920
0.00751224273640428	0.710303646065005
0.00756743820064987	0.714364232877678
0.00762303920813736	0.718399563799387
0.00767904873855582	0.722408595282977
0.00773546979348728	0.726391309322133
0.00779230539656759	0.730347353237828
0.00784955859364850	0.734276374154705
0.00790723245296081	0.738178126747906
0.00796533006527890	0.742051950543272
0.00802385454408625	0.745898550973492
0.00808280902574241	0.749715800756224
0.00814219666965097	0.753506471738488
0.00820202065842897	0.757267572290138
0.00826228419807739	0.760999683066615
0.00832299051815301	0.764702667093562
0.00838414287194143	0.768376211721649
0.00844574453663146	0.772020104958646
0.00850779881349076	0.775634145757211
0.00857030902804266	0.779218008236750
0.00863327853024454	0.782771714316833
0.00869671069466717	0.786294840132764
0.00876060892067570	0.789787276922684
0.00882497663261177	0.793248737232245
0.00888981727997704	0.796679330658884
0.00895513433761802	0.800077804481223
0.00902093130591234	0.803446459318139
0.00908721171095630	0.806782788166295
0.00915397910475383	0.810087243286915
0.00922123706540689	0.813360177600163
0.00928898919730716	0.816601004284557
0.00935723913132927	0.819809724781367
0.00942599052502531	0.822986191436766
0.00949524706282087	0.826129993419041
0.00956501245621254	0.829241859161799
0.00963529044396673	0.832321413086729
0.00970608479232007	0.835368061987615
0.00977739929518125	0.838381984011495
0.00984923777433432	0.841363015026144
0.00992160407964352	0.844311515029307
0.00999450208925963	0.847227033126071
0.0100679357098277	0.850109596446954
0.0101419088766964	0.852959258353301
0.0102164255541293	0.855775848966751
0.0102914897355165	0.858559407101401
0.0103671054435897	0.861309810843943
0.0104432767306367	0.864027421932015
0.0105200076787196	0.866711762736113
0.0105973023998925	0.869363131345939
0.0106751650364230	0.871981274361739
0.0107535997610130	0.874566677978240
0.0108326107770235	0.877118877459122
0.0109122023186988	0.879637724607331
0.0109923786513942	0.882124488952722
0.0110731440718041	0.884577889259883
0.0111545029081925	0.886998483462180
0.0112364595206250	0.889386266358160
0.0113190183012023	0.891741337488093
0.0114021836742954	0.894063767588692
0.0114859600967832	0.896353484602655
0.0115703520582911	0.898610967630755
0.0116553640814313	0.900835996058627
0.0117410007220458	0.903028695970382
0.0118272665694498	0.905189186418269
0.0119141662466785	0.907317710422930
0.0120017044107341	0.909414241351563
0.0120898857528356	0.911478710934546
0.0121787149986706	0.913511902622676
0.0122681969086479	0.915511980199638
0.0123583362781530	0.917483456734170
0.0124491379378052	0.919422222688908
0.0125406067537162	0.921329941569931
0.0126327476277508	0.923206708837464
0.0127255654977901	0.925052682748741
0.0128190653379955	0.926868059074849
0.0129132521590758	0.928652729416556
0.0130081310085553	0.930407743495235
0.0131037069710445	0.932120582256973
0.0131999851685127	0.933827320417377
0.0132969707605624	0.935492538484719
0.0133946689447055	0.937128271870280
0.0134930849566425	0.938734829753284
0.0135922240705422	0.940312351030223
0.0136920915993253	0.941861076960335
0.0137926928949485	0.943381222067493
0.0138940333486913	0.944873048610139
0.0139961183914454	0.946336739094164
0.0140989534940052	0.947772597088213
0.0142025441673612	0.949180812984880
0.0143068959629957	0.950561557735318
0.0144120144731797	0.951915390979375
0.0145179053312727	0.953242193115072
0.0146245742120252	0.954540743115493
0.0147320268318820	0.955816182718384
0.0148402689492891	0.957064179889588
0.0149493063650019	0.958286149864598
0.0150591449223967	0.959482588529025
0.0151697905077830	0.960653791811029
0.0152812490507195	0.961799990660134
0.0153935265243320	0.962921519683679
0.0155066289456329	0.964018554663811
0.0156205623758441	0.965091518468626
0.0157353329207220	0.966140619590430
0.0158509467308841	0.967166155874186
0.0159674100021391	0.968168444791712
0.0160847289758188	0.969147703112639
0.0162029099391125	0.970104434170345
0.0163219592254042	0.971038722480378
0.0164418832146116	0.971950968996695
0.0165626883335283	0.972841433740167
0.0166843810561680	0.973710459274454
0.0168069679041120	0.974558326433239
0.0169304554468577	0.975385347039947
0.0170548503021717	0.976191824513840
0.0171801591364437	0.976978103937093
0.0173063886650443	0.977744376986544
0.0174335456526843	0.978489223604815
0.0175616369137778	0.979218530382703
0.0176906693128071	0.979926700941918
0.0178206497646905	0.980616822916169
0.0179515852351530	0.981288174726905
0.0180834827410998	0.981941505810517
0.0182163493509918	0.982577125016392
0.0183501921852250	0.983195326243090
0.0184850184165116	0.983796406454966
0.0186208352702646	0.984356086473354
0.0187576500249852	0.984948330815984
0.0188954700126525	0.985499847643901
0.0190343026191168	0.986035441412756
0.0191741552844948	0.986555479492320
0.0193150355035692	0.987059781368698
0.0194569508261896	0.987549981507802
0.0195999088576775	0.988024991787990
0.0197439172592335	0.988485725075067
0.0198889837483485	0.988932318241379
0.0200351160992167	0.989365093867685
0.0201823221431523	0.989784404144507
0.0203306097690097	0.990190505159982
0.0204799869236054	0.990583656964489
0.0206304616121447	0.990962355609904
0.0207820418986502	0.991332388895498
0.0209347359063942	0.991688538995378
0.0210885518183339	0.992032857692933
0.0212434978775499	0.992365686830674
0.0213995823876882	0.992687284025302
0.0215568137134048	0.992997959091912
0.0217152002808145	0.993297881440993
0.0218747505779417	0.993587433174674
0.0220354731551762	0.993866778525904
0.0221973766257306	0.994136221865026
0.0223604696661025	0.994396037296701
0.0225247610165389	0.994646289672592
0.0226902594815051	0.994887719574080
0.0228569739301564	0.995120070021342
0.0230249132968133	0.995343695453198
0.0231940865814402	0.995558930486617
0.0233645028501280	0.995766148807230
0.0235361712355797	0.995964534414728
0.0237091009376002	0.996156759410138
0.0238833012235886	0.996340735916870
0.0240587814290358	0.996517373020303
0.0242355509580239	0.996687007296943
0.0244136192837309	0.996849755822012
0.0245929959489377	0.997005927019642
0.0247736905665402	0.997155644140876
0.0249557128200638	0.997299155083812
0.0251390724641829	0.997436626401020
0.0253237793252431	0.997568241155641
0.0255098433017885	0.997694233346326
0.0256972743650915	0.997814802577865
0.0258860825596875	0.997929883836031
0.0260762780039132	0.998040097724073
0.0262678708904487	0.998145525229912
0.0264608714868639	0.998246075340543
0.0266552901361685	0.998341984621373
0.0268511372573666	0.998433561518600
0.0270484233460150	0.998520863322636
0.0272471589747853	0.998600913663810
0.0274473547940310	0.998683293999276
0.0276490215323578	0.998758690574487
0.0278521699971989	0.998787617156422
0.0280568110753943	0.998895810427602
0.0282629557337734	0.998963452582685
0.0284706150197438	0.999025352619217
0.0286798000618826	0.999082551986559
0.0288905220705333	0.999139510846511
0.0291027923384059	0.999192221439793
0.0293166222411827	0.999242172119027
0.0295320232381277	0.999287134426332
0.0297490068727008	0.999334310921215
0.0299675847731761	0.999376720410163
0.0301877686532654	0.999416807397103
0.0304095703127460	0.999454675405961
0.0306330016380927	0.999490470593202
0.0308580746031151	0.999524283515695
0.0310848012695991	0.999556130865368
0.0313131937879536	0.999586122865060
0.0315432643978611	0.999614458294584
0.0317750254289344	0.999641088412674
0.0320084893013764	0.999666133785979
0.0322436685266466	0.999689706942231
0.0324805757081311	0.999711817815118
0.0327192235418181	0.999732608870351
0.0329596248169785	0.999751828890076
0.0332017924168509	0.999770327742606
0.0334457393193322	0.999787440168751
0.0336914785976733	0.999803431674579
0.0339390234211795	0.999818383794104
0.0341883870559162	0.999832399775141
0.0344395828654199	0.999845233030231
0.0346926243114143	0.999857629503948
0.0349475249545321	0.999868965499620
0.0352042984550411	0.999879524743419
0.0354629585735767	0.999889346735048
0.0357235191718791	0.999898496255077
0.0359859942135365	0.999906959791273
0.0362503977647329	0.999914798340063
0.0365167439950026	0.999922136252400
0.0367850471779887	0.999928792724620
0.0370553216922087	0.999935109258065
0.0373275820218251	0.999940841646718
0.0376018427574208	0.999946215143477
0.0378781185967820	0.999852458404756
0.0381564243456853	0.999955631784210
0.0384367749186914	0.999959815648580
0.0387191853399441	0.999963566193654
0.0390036707439757	0.999966708233829
0.0392902463765179	0.999970346023686
0.0395789275953191	0.999973252414396
0.0398697298709671	0.999975970973505
0.0401626687877182	0.999978416643868
0.0404577600443329	0.999980669225580
0.0407550194549163	0.999982628737508
0.0410544629497665	0.999984552078134
0.0413561065762278	0.999986248494319
0.0416599664995504	0.999987692605554
0.0419660590037576	0.999989125717412
0.0422744004925177	0.999990374438885
0.0425850074900234	0.999991484055292
0.0428978966418772	0.999992491868515
0.0432130847159837	0.999993365975280
0.0435305886034478	0.999994178556876
0.0438504253194804	0.999994875975260
0.0441726120043097	0.999995560932889
0.0444971659241003	0.999996162520613
0.0448241044718780	0.999996695444933
0.0451534451684623	0.999997147884596
0.0454852056634053	0.999997509114767
0.0458194037359371	0.999997885211596
0.0461560572959193	0.999931747334183
0.0464951843848043	0.999998273656071
0.0468368031766023	0.999998725396838
0.0471809319788552	0.999998645167167
0.0475275892336178	0.999999016997694
0.0478767935184462	0.999999223380529
0.0482285635473930	0.999999355624231
0.0485829181720108	0.999999477172461
0.0489398763823619	0.999995713925147
0.0492994573080361	0.999999640568220
0.0496616802191764	0.999999738889781
0.0500265645275109	0.999999791157842
0.0503941297873935	0.999999833390081
0.0507643956968520	0.999999863592501
0.0511373820986433	0.999999889731485
0.0515131089813172	0.999998393213851
0.0518915964802872	0.999999980726371
0.0522728648789099	0.999999976953664
0.0526569346095719	0.999999996702591
0.0530438262547846	0.999999941295543
0.0534335605482876	0.999999981227274
0.0538261583761594	0.999999529866903
0.0542216407779368	1.00000001119717
0.0546200289477429	1.00000000688906
0.0550213442354225	1.00000001280194
0.0554256081476858	0.999999641424917
0.0558328423492619	1.00000002017303
0.0562430686640592	0.999999880666031
0.0566563090763353	0.999960614792356
0.0570725857318746	0.999999863025925
0.0574919209391758	1.00000000905425
0.0579143371706469	0.999999990259140
0.0583398570638099	0.999999946651339
0.0587685034225136	0.999999999898832
0.0592002992181560	0.999999996400255
0.0596352675909149	0.999999913946694
0.0600734318509886	0.999999998532156
0.0605148154798446	0.999999991438758
0.0609594421314781	0.999999981890899
0.0614073356336800	0.999999823059876
0.0618585199893133	0.999997987983961
0.0623130193775998	0.999999959962504
0.0627708581554156	0.999999627298980
0.0632320608585967	0.999999958522967
0.0636966522032536	0.999999996494944
0.0641646570870962	0.999999860780045
0.0646361005907678	0.999999978222114
0.0651110079791889	0.999999987945089
0.0655894047029122	0.999999946777150
0.0660713163994852	0.999999899544059
0.0665567688948252	0.999999977905393
0.0670457882046025	0.999999984780300
0.0675384005356353	0.999999985615385
0.0680346322872937	0.999999913435730
0.0685345100529144	0.999999812390360
0.0690380606212265	0.999999995348669
0.0695453109777862	0.999999988310209
0.0700562883064234	0.999999974451954
0.0705710199906989	0.999999979296666
0.0710895336153713	0.999997107231152
0.0716118569678753	0.999999969503952
0.0721380180398114	0.999999992969505
0.0726680450284454	0.999999952863925
0.0732019663382198	0.999999993768228
0.0737398105822760	0.999999987372242
0.0742816065839875	0.999999966308025
0.0748273833785049	0.999999999585289
0.0753771702143116	0.999999925090944
0.0759309965547913	0.999999988827127
0.0764888920798070	0.999999979831521
0.0770508866872917	0.999999898132583
0.0776170104948505	0.999999984529519
0.0781872938413746	0.999999969128281
0.0787617672886672	0.999999903340120
0.0793404616230813	0.999999994165076
0.0799234078571698	0.999999938610683
0.0805106372313470	0.999999984676046
0.0811021812155633	0.999999973662346
0.0816980715109913	0.999998125375241
0.0822983400517249	0.999999986301292
0.0829030190064907	0.999999983804175
0.0835121407803719	0.999999982691904
0.0841257380165445	0.999999990955123
0.0847438435980274	0.999999904371590
0.0853664906494441	0.999999977589380
0.0859937125387981	0.999999952603537
0.0866255428792607	0.999999818085966
0.0872620155309731	0.999999612034134
0.0879031646028604	0.999999983584803
0.0885490244544596	0.999999967260437
0.0891996296977611	0.999999993164039
0.0898550151990634	0.999999988680471
0.0905152160808416	0.999999982692432
0.0911802677236301	0.999999994143884
0.0918502057679181	0.999999786876067
0.0925250661160595	0.999999962304785
0.0932048849341977	0.999999959054875
0.0938896986542030	0.999999960627457
0.0945795439756253	0.999999972564249
0.0952744578676609	0.999999990140984
0.0959744775711335	0.999999838017291
0.0966796406004903	0.999999854824355
0.0973899847458120	0.999999978336313
0.0981055480748384	0.999999993346478
0.0988263689350081	0.999999965903258
0.0995524859555138	0.999999870353559
0.100283938049372	0.999999973536378
0.101020764415510	0.999999988238285
0.101763004540864	0.999999961597173
0.102510698202498	0.999999991666487
0.103263885469731	0.999999962161077
0.104022606706291	0.999999451801172
0.104786902572473	0.999999998677074
0.105556814027320	0.999999982238050
0.106332382330816	0.999999968891482
0.107113649046100	0.999999235767328
0.107900656041692	0.999999826510888
0.108693445493738	0.999999959834672
0.109492059888265	0.999999968197018
0.110296542023467	0.999998758478893
0.111106935011991	0.999999999993772
0.111923282283249	0.999999915353878
0.112745627585748	0.999999722113211
0.113574014989432	0.999999981082654
0.114408488888045	0.999999993635039
0.115249094001510	0.999999958422058
0.116095875378325	0.999999971004379
0.116948878397976	0.999999997773050
0.117808148773372	1.00000000009323
0.118673732553293	0.999999996599128
0.119545676124857	0.999999984593627
0.120424026216007	0.999999988565026
0.121308829898016	0.999999976074496
0.122200134588007	0.999999959441314
0.123097988051497	0.999999979647374
0.124002438404955	1.00000000008062
0.124913534118380	0.999999758962839
0.125831324017901	0.999999944599691
0.126755857288391	0.999999965272175
0.127687183476106	0.999999996456960
0.128625352491335	0.999999960698048
0.129570414611081	0.999999971259273
0.130522420481750	0.999999982266588
0.131481421121870	0.999999971747165
0.132447467924821	0.999999998353571
0.133420612661590	0.999999962250288
0.134400907483547	0.999999985269542
0.135388404925241	0.999998270298775
0.136383157907211	0.999999916176969
0.137385219738825	0.999999976984397
0.138394644121136	0.999999903365127
0.139411485149761	0.999999995742273
0.140435797317780	0.999999985840638
0.141467635518653	0.999999991439010
0.142507055049167	0.999999968685627
0.143554111612394	0.999993197910696
0.144608861320682	0.999999964223698
0.145671360698656	0.999999987318834
0.146741666686252	0.999993159864165
0.147819836641766	0.999999982932521
0.148905928344928	0.999999876860868
0.150000000000000	0.999999988640812

==> Fig_t6_p4.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0
0.00137460794456647	0
0.00138470774116760	0
0.00139488174503037	0
0.00140513050138532	1.62316168991467e-13
0.00141545455946903	1.97809030186016e-13
0.00142585447255355	2.48237762664921e-13
0.00143633079797603	3.11385946654307e-13
0.00144688409716861	3.89941017258511e-13
0.00145751493568848	4.87500056933961e-13
0.00146822388324822	6.08459194360022e-13
0.00147901151374632	7.58183906295357e-13
0.00148987840529792	9.43211907233298e-13
0.00150082514026581	1.17149553181225e-12
0.00151185230529164	1.45269302952867e-12
0.00152296049132734	1.79851450485833e-12
0.00153415029366682	2.22312510584896e-12
0.00154542231197782	2.74369056431663e-12
0.00155677715033411	3.38085234829162e-12
0.00156821541724783	4.15952911869362e-12
0.00157973772570208	5.10968398542921e-12
0.00159134469318382	6.26730114102156e-12
0.00160303694171692	7.67553460079828e-12
0.00161481509789552	9.38605412898376e-12
0.00162667979291758	1.14606321167378e-11
0.00163863166261874	1.39730095229470e-11
0.00165067134750638	1.70110794413455e-11
0.00166279949279394	2.06794502958985e-11
0.00167501674843550	2.51024414663237e-11
0.00168732376916061	3.04275069468116e-11
0.00169972121450941	3.68296635836438e-11
0.00171220974886790	4.45155433256741e-11
0.00172479004150363	5.37296023429310e-11
0.00173746276660150	6.47601812799822e-11
0.00175022860329994	7.79469987397085e-11
0.00176308823572727	9.36897335020250e-11
0.00177604235303838	1.12457998319419e-10
0.00178909164945165	1.34802761112823e-10
0.00180223682428617	1.61369506531557e-10
0.00181547858199921	1.92913570248142e-10
0.00182881763222395	2.30317477162885e-10
0.00184225468980756	2.74611046313629e-10
0.00185579047484946	3.26994460737822e-10
0.00186942571273993	3.88864408346404e-10
0.00188316113419900	4.61844148209724e-10
0.00189699747531557	5.47817968442110e-10
0.00191093547758689	6.48970156785690e-10
0.00192497588795831	7.67829564738558e-10
0.00193911945886324	9.07320306990716e-10
0.00195336694826357	1.07081901030983e-09
0.00196771911969021	1.26218565474730e-09
0.00198217674228405	1.48600937847229e-09
0.00199674059083716	1.74734805604489e-09
0.00201141144583431	2.05216600056370e-09
0.00202619009349485	2.40726921225890e-09
0.00204107732581474	2.82045800640891e-09
0.00205607394060909	3.30066385987376e-09
0.00207118074155485	3.85809819470445e-09
0.00208639853823396	4.50442535229745e-09
0.00210172814617661	5.25294969388495e-09
0.00211717038690508	6.11883279923864e-09
0.00213272608797767	7.11932741126402e-09
0.00214839608303309	8.27404790080781e-09
0.00216418121183514	9.60526522227037e-09
0.00218008232031769	1.11382400559504e-08
0.00219610026063004	1.29015861184431e-08
0.00221223589118253	1.49276878243006e-08
0.00222849007669266	1.72531459951678e-08
0.00224486368823128	1.99192855926478e-08
0.00226135760326940	2.29727281328512e-08
0.00227797270572514	2.64659481887110e-08
0.00229470988601113	3.04581504351405e-08
0.00231157004108220	3.50156612353122e-08
0.00232855407448349	4.02131248232455e-08
0.00234566289639885	4.61342402238693e-08
0.00236289742369959	5.28727842137904e-08
0.00238025857999368	6.05337462643965e-08
0.00239774729567517	6.92345192963511e-08
0.00241536450797411	7.91062531999793e-08
0.00243311116100675	9.02952741257001e-08
0.00245098820582614	1.02948285346780e-07
0.00246899660047312	1.17296448938574e-07
0.00248713731002760	1.33492443697583e-07
0.00250541130666036	1.51777408482219e-07
0.00252381956968508	1.72400789979700e-07
0.00254236308561086	1.95639332290927e-07
0.00256104284819509	2.21799842254735e-07
0.00257985985849668	2.51221594537404e-07
0.00259881512492973	2.84280200466617e-07
0.00261790966331756	3.21390490156565e-07
0.00263714449694715	3.63010473722833e-07
0.00265652065662398	4.09645290812061e-07
0.00267603918072728	4.61851449635460e-07
0.00269570111526566	5.20241664193942e-07
0.00271550751393319	5.85489578853621e-07
0.00273545943816582	6.58335776345560e-07
0.00275555795719835	7.39592736148727e-07
0.00277580414812161	8.30151877319040e-07
0.00279619909594032	9.30989834890443e-07
0.00281674389363111	1.04317284952414e-06
0.00283743964220117	1.16788037964666e-06
0.00285828745074724	1.30638066237756e-06
0.00287928843651501	1.46007298968618e-06
0.00290044372495907	1.63047986789365e-06
0.00292175444980313	1.81926121098677e-06
0.00294322175310086	2.02822467626264e-06
0.00296484678529701	2.25933710254343e-06
0.00298663070528917	2.51473649656740e-06
0.00300857468048978	2.79674777237921e-06
0.00303067988688872	3.10789068686656e-06
0.00305294750911636	3.45090036214074e-06
0.00307537874050702	3.82873988708857e-06
0.00309797478316292	4.24461839111542e-06
0.00312073684801862	4.70200579829906e-06
0.00314366615490590	5.20465468645043e-06
0.00316676393261911	5.75661733280013e-06
0.00319003141898108	6.36226757363686e-06
0.00321346986090940	7.02632102027003e-06
0.00323708051448328	7.75385960073935e-06
0.00326086464501082	8.55035879977479e-06
0.00328482352709689	9.42170035774393e-06
0.00330895844471135	1.03742163826752e-05
0.00333327069125792	1.14147031242342e-05
0.00335776156964350	1.25504562209119e-05
0.00338243239234793	1.37893082639570e-05
0.00340728448149439	1.51396403755569e-05
0.00343231916892022	1.66104375781726e-05
0.00345753779624832	1.82113234286042e-05
0.00348294171495901	1.99525655835094e-05
0.00350853228646249	2.18451563145855e-05
0.00353431088217180	2.39008246385209e-05
0.00356027888357627	2.61320907552363e-05
0.00358643768231563	2.85523006420960e-05
0.00361278868025450	3.11756790024060e-05
0.00363933328955759	3.40173673043807e-05
0.00366607293276535	3.70934749991943e-05
0.00369300904287020	4.04211412040604e-05
0.00372014306339334	4.40185615433487e-05
0.00374747644846208	4.79050686884303e-05
0.00377501066288781	5.21011735333845e-05
0.00380274718224446	5.66286157669472e-05
0.00383068749294761	6.15103720886945e-05
0.00385883309233411	6.67710414460264e-05
0.00388718548874237	7.24362611766819e-05
0.00391574620159316	7.85333743225440e-05
0.00394451676147103	8.50912605436155e-05
0.00397349871020637	9.21403737112193e-05
0.00400269360095801	9.97128849925380e-05
0.00403210299829644	0.000107842722071458
0.00406172847828773	0.000116565619686333
0.00409157162857788	0.000125919254611841
0.00412163404847800	0.000135943288414293
0.00415191734904998	0.000146679405941787
0.00418242315319280	0.000158171465130797
0.00421315309572957	0.000170465540445156
0.00424410882349508	0.000183432354621597
0.00427529199542407	0.000197655622436049
0.00430670428264016	0.000212655649204300
0.00433834736854536	0.000228665921327802
0.00437022294891034	0.000245744833867462
0.00440233273196525	0.000263953576974007
0.00443467843849133	0.000283356193032190
0.00446726180191305	0.000304019604437092
0.00450008456839107	0.000326013758812076
0.00453314849691578	0.000349411656626227
0.00456645535940159	0.000374289527035444
0.00460000694078187	0.000400726971043598
0.00463380503910463	0.000428806760717964
0.00466785146562883	0.000458615345413374
0.00470214804492149	0.000490242607063444
0.00473669661495547	0.000523782101949275
0.00477149902720794	0.000559331237404389
0.00480655714675962	0.000596991091345592
0.00484187285239473	0.000636866911925591
0.00487744803670167	0.000679067697754879
0.00491328460617444	0.000723706784946226
0.00494938448131483	0.000770901539388139
0.00498574959673532	0.000820773804272092
0.00502238190126277	0.000873449767479623
0.00505928335804285	0.000929059852591134
0.00509645594464523	0.000987738924843692
0.00513390165316962	0.00104962813098167
0.00517162249035246	0.00111487056189697
0.00520962047767450	0.00118361595846954
0.00524789765146910	0.00125601852975134
0.00528645606303140	0.00133223734535145
0.00532529777872822	0.00141243660820439
0.00536442488010881	0.00149678544201679
0.00540383946401640	0.00158545818167500
0.00544354364270056	0.00167863453406420
0.00548353954393043	0.00177649923706003
0.00552382931110868	0.00187924232474283
0.00556441510338647	0.00198705918614404
0.00560529909577907	0.00210015161415476
0.00564648347928250	0.00221872503058658
0.00568797046099087	0.00234299170528647
0.00572976226421472	0.00246566764592129
0.00577186112860014	0.00260947990308104
0.00581426931024878	0.00275215278646274
0.00585698908183881	0.00290142264609840
0.00590002273274665	0.00305752834839921
0.00594337256916972	0.00322071446755696
0.00598704091424995	0.00339123589449959
0.00603103010819839	0.00356934569052848
0.00607534250842049	0.00375530705302995
0.00611998048964255	0.00394938828424629
0.00616494644403894	0.00415186280128857
0.00621024278136028	0.00436300982244154
0.00625587192906259	0.00458311369205152
0.00630183633243739	0.00481246548938898
0.00634813845474277	0.00505135990740797
0.00639478077733529	0.00530009857200110
0.00644176579980313	0.00555898772117927
0.00648909604009988	0.00582833978910848
0.00653677403467956	0.00610847080333808
0.00658480233863254	0.00639970335911214
0.00663318352582248	0.00670236475895378
0.00668192018902424	0.00701678685045174
0.00673101494006282	0.00734330783647876
0.00678047040995337	0.00768226801121386
0.00683028924904216	0.00803401619350996
0.00688047412714861	0.00839890198094536
0.00693102773370838	0.00877728151940731
0.00698195277791752	0.00916951349560146
0.00703325198887757	0.00957596677593978
0.00708492811574193	0.00999700547919464
0.00713698392786311	0.0104330018650369
0.00718942221494118	0.0108843301879145
0.00724224578717325	0.0113513810641268
0.00729545747540404	0.0118345180266299
0.00734906013127771	0.0123341534665877
0.00740305662739049	0.0128506554179955
0.00745744985744483	0.0133844232647250
0.00751224273640428	0.0139358526068088
0.00756743820064987	0.0145053371360454
0.00762303920813736	0.0150932883996955
0.00767904873855582	0.0157000954617263
0.00773546979348728	0.0163261718394723
0.00779230539656759	0.0169719177160344
0.00784955859364850	0.0176377436317725
0.00790723245296081	0.0183240567633176
0.00796533006527890	0.0190312515692116
0.00802385454408625	0.0197597857901576
0.00808280902574241	0.0205100225985782
0.00814219666965097	0.0212823955532479
0.00820202065842897	0.0220773092823571
0.00826228419807739	0.0228951763054430
0.00832299051815301	0.0237364106182908
0.00838414287194143	0.0246014213481323
0.00844574453663146	0.0254906181476268
0.00850779881349076	0.0264044108902837
0.00857030902804266	0.0273432041552668
0.00863327853024454	0.0283074079420283
0.00869671069466717	0.0292974228182025
0.00876060892067570	0.0303136510536591
0.00882497663261177	0.0313564871269781
0.00888981727997704	0.0324263389569304
0.00895513433761802	0.0335235648068080
0.00902093130591234	0.0346486372136604
0.00908721171095630	0.0358018609669124
0.00915397910475383	0.0369836356319804
0.00922123706540689	0.0381943758785397
0.00928898919730716	0.0394344193372410
0.00935723913132927	0.0407041503879396
0.00942599052502531	0.0420039298093061
0.00949524706282087	0.0433341022594106
0.00956501245621254	0.0446950830438106
0.00963529044396673	0.0460871612192853
0.00970608479232007	0.0475106981118936
0.00977739929518125	0.0489660293273526
0.00984923777433432	0.0504534825047562
0.00992160407964352	0.0519733925948543
0.00999450208925963	0.0535260806340541
0.0100679357098277	0.0551118413458938
0.0101419088766964	0.0567309859161915
0.0102164255541293	0.0583838070227167
0.0102914897355165	0.0600705936147359
0.0103671054435897	0.0617916124960837
0.0104432767306367	0.0635471305125079
0.0105200076787196	0.0653375020414837
0.0105973023998925	0.0671628677646691
0.0106751650364230	0.0690234969268196
0.0107535997610130	0.0709196725783708
0.0108326107770235	0.0728515704428204
0.0109122023186988	0.0748194034115673
0.0109923786513942	0.0768234644480646
0.0110731440718041	0.0788638587893975
0.0111545029081925	0.0809408094247583
0.0112364595206250	0.0830544910478979
0.0113190183012023	0.0852050631519842
0.0114021836742954	0.0873927066330371
0.0114859600967832	0.0896175167981479
0.0115703520582911	0.0918797180700720
0.0116553640814313	0.0941793573881355
0.0117410007220458	0.0965165655508198
0.0118272665694498	0.0988914631166612
0.0119141662466785	0.101304120607075
0.0120017044107341	0.103754631408826
0.0120898857528356	0.106243027120665
0.0121787149986706	0.108769450834759
0.0122681969086479	0.111333674778799
0.0123583362781530	0.113936331109335
0.0124491379378052	0.116576877304702
0.0125406067537162	0.119255497270374
0.0126327476277508	0.121972176536989
0.0127255654977901	0.124726956547447
0.0128190653379955	0.127519756312151
0.0129132521590758	0.130350474338639
0.0130081310085553	0.133219298659551
0.0131037069710445	0.136124229297204
0.0131999851685127	0.139070370276768
0.0132969707605624	0.142052530228808
0.0133946689447055	0.145072315019609
0.0134930849566425	0.148129606026643
0.0135922240705422	0.151224288648126
0.0136920915993253	0.154356222709759
0.0137926928949485	0.157525259620212
0.0138940333486913	0.160731240635452
0.0139961183914454	0.163973992009374
0.0140989534940052	0.167253331934930
0.0142025441673612	0.170569061738397
0.0143068959629957	0.173920956052357
0.0144120144731797	0.177308848451373
0.0145179053312727	0.180732472400156
0.0146245742120252	0.184191295560441
0.0147320268318820	0.187685906592715
0.0148402689492891	0.191215262016897
0.0149493063650019	0.194779286740133
0.0150591449223967	0.198377714106470
0.0151697905077830	0.202010253506141
0.0152812490507195	0.205676591399285
0.0153935265243320	0.209376415883239
0.0155066289456329	0.213109388119179
0.0156205623758441	0.216875164008839
0.0157353329207220	0.220673411149004
0.0158509467308841	0.224503737338599
0.0159674100021391	0.228365791179612
0.0160847289758188	0.232259188636296
0.0162029099391125	0.236183522414537
0.0163219592254042	0.240138393100251
0.0164418832146116	0.244123406999151
0.0165626883335283	0.248138142996601
0.0166843810561680	0.252182197406401
0.0168069679041120	0.256254643294354
0.0169304554468577	0.260356341578353
0.0170548503021717	0.264485555173761
0.0171801591364437	0.268642234827733
0.0173063886650443	0.272825920793577
0.0174335456526843	0.277036196893777
0.0175616369137778	0.281272478588813
0.0176906693128071	0.285534191808160
0.0178206497646905	0.289821191154883
0.0179515852351530	0.294132578057350
0.0180834827410998	0.298468032671271
0.0182163493509918	0.302826961865396
0.0183501921852250	0.307208855843216
0.0184850184165116	0.311613170888563
0.0186208352702646	0.316016121590369
0.0187576500249852	0.320486940586619
0.0188954700126525	0.324955298971056
0.0190343026191168	0.329443881476122
0.0191741552844948	0.333952125763205
0.0193150355035692	0.338479328311900
0.0194569508261896	0.343025332030101
0.0195999088576775	0.347589142516013
0.0197439172592335	0.352170336757627
0.0198889837483485	0.356768294325536
0.0200351160992167	0.361382450037048
0.0201823221431523	0.366012193156865
0.0203306097690097	0.370656943819200
0.0204799869236054	0.375316078303383
0.0206304616121447	0.379988582142812
0.0207820418986502	0.384675157015815
0.0209347359063942	0.389373877692973
0.0210885518183339	0.394084558127135
0.0212434978775499	0.398806618970097
0.0213995823876882	0.403539416937357
0.0215568137134048	0.408282341640572
0.0217152002808145	0.413034757425086
0.0218747505779417	0.417796107106440
0.0220354731551762	0.422565705890186
0.0221973766257306	0.427343012393695
0.0223604696661025	0.432127316567650
0.0225247610165389	0.436917932537988
0.0226902594815051	0.441714504754942
0.0228569739301564	0.446516257905391
0.0230249132968133	0.451322454602626
0.0231940865814402	0.456132698287398
0.0233645028501280	0.460946191901946
0.0235361712355797	0.465762259082872
0.0237091009376002	0.470580653877535
0.0238833012235886	0.475400413038345
0.0240587814290358	0.480221000796626
0.0242355509580239	0.485041829282908
0.0244136192837309	0.489862238554368
0.0245929959489377	0.494681752621292
0.0247736905665402	0.499499632471500
0.0249557128200638	0.504315331543714
0.0251390724641829	0.509128149594555
0.0253237793252431	0.513937712070832
0.0255098433017885	0.518743223565019
0.0256972743650915	0.523544142104259
0.0258860825596875	0.528339810322969
0.0260762780039132	0.533129814179627
0.0262678708904487	0.537913504374864
0.0264608714868639	0.542690211500242
0.0266552901361685	0.547459425036045
0.0268511372573666	0.552220576849757
0.0270484233460150	0.556973088913192
0.0272471589747853	0.561716387700079
0.0274473547940310	0.566449920227518
0.0276490215323578	0.571173118419736
0.0278521699971989	0.575861754168186
0.0280568110753943	0.580584504790184
0.0282629557337734	0.585275398071727
0.0284706150197438	0.589951874954412
0.0286798000618826	0.594614467473464
0.0288905220705333	0.599265196987256
0.0291027923384059	0.603900441686295
0.0293166222411827	0.608522414520538
0.0295320232381277	0.613127919201646
0.0297490068727008	0.617719203657555
0.0299675847731761	0.622293694355118
0.0301877686532654	0.626851629635819
0.0304095703127460	0.631392452294866
0.0306330016380927	0.635915765355161
0.0308580746031151	0.640421051942038
0.0310848012695991	0.644907813352051
0.0313131937879536	0.649375663295099
0.0315432643978611	0.653824065395118
0.0317750254289344	0.658252648636635
0.0320084893013764	0.662660879169435
0.0322436685266466	0.667048410932072
0.0324805757081311	0.671414784786279
0.0327192235418181	0.675759541839462
0.0329596248169785	0.680082024512217
0.0332017924168509	0.684382614495852
0.0334457393193322	0.688660159923359
0.0336914785976733	0.692914466382493
0.0339390234211795	0.697145140512312
0.0341883870559162	0.701351890732489
0.0344395828654199	0.705534175563571
0.0346926243114143	0.709691887004127
0.0349475249545321	0.713824405909331
0.0352042984550411	0.717931510201378
0.0354629585735767	0.722012746589627
0.0357235191718791	0.726067992931200
0.0359859942135365	0.730096685357681
0.0362503977647329	0.734098627526076
0.0365167439950026	0.738073426264191
0.0367850471779887	0.742020801007239
0.0370553216922087	0.745940489681102
0.0373275820218251	0.749832198994776
0.0376018427574208	0.753695542768341
0.0378781185967820	0.757500323645699
0.0381564243456853	0.761336243682679
0.0384367749186914	0.765113078924906
0.0387191853399441	0.768860431425187
0.0390036707439757	0.772578279014430
0.0392902463765179	0.776266171397856
0.0395789275953191	0.779923940863771
0.0398697298709671	0.783551415518404
0.0401626687877182	0.787148307936223
0.0404577600443329	0.790714407752329
0.0407550194549163	0.794249478200560
0.0410544629497665	0.797753473284647
0.0413561065762278	0.801226025402880
0.0416599664995504	0.804667031590370
0.0419660590037576	0.808076304890808
0.0422744004925177	0.811453675016261
0.0425850074900234	0.814798959165072
0.0428978966418772	0.818112032152933
0.0432130847159837	0.821392726812389
0.0435305886034478	0.824640947454037
0.0438504253194804	0.827856417050166
0.0441726120043097	0.831039262637437
0.0444971659241003	0.834189266334668
0.0448241044718780	0.837306230904764
0.0451534451684623	0.840390095486539
0.0454852056634053	0.843440760487917
0.0458194037359371	0.846458172443926
0.0461560572959193	0.849428582415819
0.0464951843848043	0.852392886886296
0.0468368031766023	0.855310054192277
0.0471809319788552	0.858193665214517
0.0475275892336178	0.861043591799191
0.0478767935184462	0.863860021869747
0.0482285635473930	0.866642784221319
0.0485829181720108	0.869391816408985
0.0489398763823619	0.872103779508917
0.0492994573080361	0.874788655198526
0.0496616802191764	0.877436523770928
0.0500265645275109	0.880050623767076
0.0503941297873935	0.882630950679610
0.0507643956968520	0.885177635736997
0.0511373820986433	0.887690588252070
0.0515131089813172	0.890167916734468
0.0518915964802872	0.892615517977928
0.0522728648789099	0.895027593775323
0.0526569346095719	0.897406114564224
0.0530438262547846	0.899751216974429
0.0534335605482876	0.902062375936707
0.0538261583761594	0.904340863002807
0.0542216407779368	0.906586180986461
0.0546200289477429	0.908797994375183
0.0550213442354225	0.910976780350513
0.0554256081476858	0.913121711159769
0.0558328423492619	0.915235410769702
0.0562430686640592	0.917315442186439
0.0566563090763353	0.919361417582695
0.0570725857318746	0.921377726014347
0.0574919209391758	0.923360113907431
0.0579143371706469	0.925310407380070
0.0583398570638099	0.927228443140808
0.0587685034225136	0.929114524259420
0.0592002992181560	0.930967359982139
0.0596352675909149	0.932791259759723
0.0600734318509886	0.934582347247590
0.0605148154798446	0.936342053321786
0.0609594421314781	0.938070598217447
0.0614073356336800	0.939767999904766
0.0618585199893133	0.941433227130514
0.0623130193775998	0.943071089259641
0.0627708581554156	0.944675712558224
0.0632320608585967	0.946252613155580
0.0636966522032536	0.947798265122456
0.0641646570870962	0.949314066469662
0.0646361005907678	0.950800539138940
0.0651110079791889	0.952257605902443
0.0655894047029122	0.953685553070023
0.0660713163994852	0.955084736521179
0.0665567688948252	0.956455277224329
0.0670457882046025	0.957797452283626
0.0675384005356353	0.959111535766847
0.0680346322872937	0.960397710619714
0.0685345100529144	0.961656172648781
0.0690380606212265	0.962887056659041
0.0695453109777862	0.964091929276823
0.0700562883064234	0.965269421144765
0.0705710199906989	0.966420361931568
0.0710895336153713	0.967543428385275
0.0716118569678753	0.968643864218746
0.0721380180398114	0.969716975186310
0.0726680450284454	0.970764676213706
0.0732019663382198	0.971787323580398
0.0737398105822760	0.972785197981750
0.0742816065839875	0.973758555767922
0.0748273833785049	0.974707609283307
0.0753771702143116	0.975633032662609
0.0759309965547913	0.976534775133928
0.0764888920798070	0.977413203904422
0.0770508866872917	0.978268677569220
0.0776170104948505	0.979101621803083
0.0781872938413746	0.979912195146089
0.0787617672886672	0.980700674370060
0.0793404616230813	0.981467618826998
0.0799234078571698	0.982213102062625
0.0805106372313470	0.982937626044448
0.0811021812155633	0.983641367439870
0.0816980715109913	0.984324812641580
0.0822983400517249	0.984988141828198
0.0829030190064907	0.985631753995669
0.0835121407803719	0.986255985146734
0.0841257380165445	0.986861144124106
0.0847438435980274	0.987447402291177
0.0853664906494441	0.988015581349612
0.0859937125387981	0.988565512060042
0.0866255428792607	0.989097504539670
0.0872620155309731	0.989612302435691
0.0879031646028604	0.990110264411772
0.0885490244544596	0.990591233867542
0.0891996296977611	0.991055818179909
0.0898550151990634	0.991504300039168
0.0905152160808416	0.991936942984321
0.0911802677236301	0.992354341521088
0.0918502057679181	0.992756321010738
0.0925250661160595	0.993143974381488
0.0932048849341977	0.993516972100511
0.0938896986542030	0.993875844327853
0.0945795439756253	0.994220944087071
0.0952744578676609	0.994552554526635
0.0959744775711335	0.994871004971976
0.0966796406004903	0.995176550610428
0.0973899847458120	0.995469699285147
0.0981055480748384	0.995750575424445
0.0988263689350081	0.996019554867010
0.0995524859555138	0.996276568489217
0.100283938049372	0.996523113510386
0.101020764415510	0.996758259921445
0.101763004540864	0.996982702291952
0.102510698202498	0.997196834827413
0.103263885469731	0.997400842883639
0.104022606706291	0.997595022535844
0.104786902572473	0.997779635992505
0.105556814027320	0.997955290063315
0.106332382330816	0.998121831536310
0.107113649046100	0.998279514167333
0.107900656041692	0.998428811765473
0.108693445493738	0.998570752857718
0.109492059888265	0.998704415177808
0.110296542023467	0.998829765335943
0.111106935011991	0.998949125383314
0.111923282283249	0.999060871540846
0.112745627585748	0.999165502811585
0.113574014989432	0.999263917381636
0.114408488888045	0.999356128212010
0.115249094001510	0.999442116417913
0.116095875378325	0.999522148083379
0.116948878397976	0.999596816298738
0.117808148773372	0.999665974786265
0.118673732553293	0.999730036434383
0.119545676124857	0.999789177052388
0.120424026216007	0.999843614549511
0.121308829898016	0.999893533104529
0.122200134588007	0.999939162069858
0.123097988051497	0.999980693408670
0.124002438404955	1.00001833424571
0.124913534118380	1.00005214341568
0.125831324017901	1.00008268726126
0.126755857288391	1.00010976072700
0.127687183476106	1.00013375467113
0.128625352491335	1.00015469871774
0.129570414611081	1.00017284869580
0.130522420481750	1.00018833071446
0.131481421121870	1.00020134176455
0.132447467924821	1.00021201719898
0.133420612661590	1.00022046028582
0.134400907483547	1.00022692285165
0.135388404925241	1.00022988707698
0.136383157907211	1.00023419341673
0.137385219738825	1.00023539132117
0.138394644121136	1.00023495844092
0.139411485149761	1.00023329033797
0.140435797317780	1.00023026880691
0.141467635518653	1.00022610514894
0.142507055049167	1.00022086554039
0.143554111612394	1.00020790583178
0.144608861320682	1.00020771091617
0.145671360698656	1.00019999406591
0.146741666686252	1.00018477571655
0.147819836641766	1.00018263559926
0.148905928344928	1.00017308426691
0.150000000000000	1.00016335093791

==> Fig_t7_p5.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0
0.00137460794456647	0
0.00138470774116760	0
0.00139488174503037	7.12016558460085e-10
0.00140513050138532	8.36208981063285e-10
0.00141545455946903	9.87416958991425e-10
0.00142585447255355	1.16457014764460e-09
0.00143633079797603	1.37183840561464e-09
0.00144688409716861	1.61401127399240e-09
0.00145751493568848	1.89663425718089e-09
0.00146822388324822	2.22606538736595e-09
0.00147901151374632	2.60959611894987e-09
0.00148987840529792	3.05557961874924e-09
0.00150082514026581	3.57357172828730e-09
0.00151185230529164	4.17449346026556e-09
0.00152296049132734	4.87080943970588e-09
0.00153415029366682	5.67666882022126e-09
0.00154542231197782	6.60843470835815e-09
0.00155677715033411	7.68433271139273e-09
0.00156821541724783	8.92532829159991e-09
0.00157973772570208	1.03551512148169e-08
0.00159134469318382	1.20006974457184e-08
0.00160303694171692	1.38924133877282e-08
0.00161481509789552	1.60647378983191e-08
0.00162667979291758	1.85565733434340e-08
0.00163863166261874	2.14118185074464e-08
0.00165067134750638	2.46799568551047e-08
0.00166279949279394	2.84167019325890e-08
0.00167501674843550	3.26847147405764e-08
0.00168732376916061	3.75542667499191e-08
0.00169972121450941	4.31048060503542e-08
0.00171220974886790	4.94244877485770e-08
0.00172479004150363	5.66126734340541e-08
0.00173746276660150	6.47803749462702e-08
0.00175022860329994	7.40516487458716e-08
0.00176308823572727	8.45650155199132e-08
0.00177604235303838	9.64749456237077e-08
0.00178909164945165	1.09953603961197e-07
0.00180223682428617	1.25192554882691e-07
0.00181547858199921	1.42404856200536e-07
0.00182881763222395	1.61827170133522e-07
0.00184225468980756	1.83722135836868e-07
0.00185579047484946	2.08380932103793e-07
0.00186942571273993	2.36126058951295e-07
0.00188316113419900	2.67314383263717e-07
0.00189699747531557	3.02340087750794e-07
0.00191093547758689	3.41639718317158e-07
0.00192497588795831	3.85693093779598e-07
0.00193911945886324	4.35030392821558e-07
0.00195336694826357	4.90235132888850e-07
0.00196771911969021	5.51949347504945e-07
0.00198217674228405	6.20878774003161e-07
0.00199674059083716	6.97798569225259e-07
0.00201141144583431	7.83559083967406e-07
0.00202619009349485	8.79092684358515e-07
0.00204107732581474	9.85420192846476e-07
0.00205607394060909	1.10365969957697e-06
0.00207118074155485	1.23503213842039e-06
0.00208639853823396	1.38087214164151e-06
0.00210172814617661	1.54263624237065e-06
0.00211717038690508	1.72191257368448e-06
0.00213272608797767	1.92043135679283e-06
0.00214839608303309	2.14007603978106e-06
0.00216418121183514	2.38289609794813e-06
0.00218008232031769	2.65111722254613e-06
0.00219610026063004	2.94715653407910e-06
0.00221223589118253	3.27363833002541e-06
0.00222849007669266	3.63340416259086e-06
0.00224486368823128	4.02953350091066e-06
0.00226135760326940	4.46536022154372e-06
0.00227797270572514	4.94448507969384e-06
0.00229470988601113	5.47081262842986e-06
0.00231157004108220	6.04853534331887e-06
0.00232855407448349	6.68219242175787e-06
0.00234566289639885	7.37667401051691e-06
0.00236289742369959	8.13724475961285e-06
0.00238025857999368	8.96957243359604e-06
0.00239774729567517	9.87975133464982e-06
0.00241536450797411	1.08743310584723e-05
0.00243311116100675	1.19603435073225e-05
0.00245098820582614	1.31434404048266e-05
0.00246899660047312	1.44373882935501e-05
0.00248713731002760	1.58451844967844e-05
0.00250541130666036	1.73779433596630e-05
0.00252381956968508	1.90457281962103e-05
0.00254236308561086	2.08590149904361e-05
0.00256104284819509	2.28291745369790e-05
0.00257985985849668	2.49683272948571e-05
0.00259881512492973	2.72893609442441e-05
0.00261790966331756	2.98060196932884e-05
0.00263714449694715	3.25329594778526e-05
0.00265652065662398	3.54857725762443e-05
0.00267603918072728	3.86810389550581e-05
0.00269570111526566	4.21363916643447e-05
0.00271550751393319	4.58705462291220e-05
0.00273545943816582	4.99033739623091e-05
0.00275555795719835	5.42559519951425e-05
0.00277580414812161	5.89506201870781e-05
0.00279619909594032	6.40110407133569e-05
0.00281674389363111	6.94620103179475e-05
0.00283743964220117	7.53307879775349e-05
0.00285828745074724	8.16446228868110e-05
0.00287928843651501	8.84333532498195e-05
0.00290044372495907	9.57282228720620e-05
0.00292175444980313	0.000103562191089759
0.00294322175310086	0.000111970006181460
0.00296484678529701	0.000120988284840737
0.00298663070528917	0.000130655565956137
0.00300857468048978	0.000141012466679748
0.00303067988688872	0.000152101603138177
0.00305294750911636	0.000163967863534264
0.00307537874050702	0.000176658328499619
0.00309797478316292	0.000190222442605395
0.00312073684801862	0.000204712072122689
0.00314366615490590	0.000220181601905991
0.00316676393261911	0.000236688000261284
0.00319003141898108	0.000254290922027707
0.00321346986090940	0.000273052816865519
0.00323708051448328	0.000293038927701876
0.00326086464501082	0.000314317644325884
0.00328482352709689	0.000336960097652432
0.00330895844471135	0.000361040774404152
0.00333327069125792	0.000386637329936944
0.00335776156964350	0.000413830617617271
0.00338243239234793	0.000442705384002097
0.00340728448149439	0.000473349087579695
0.00343231916892022	0.000505853425390025
0.00345753779624832	0.000540313807084147
0.00348294171495901	0.000576828840500340
0.00350853228646249	0.000615501505227812
0.00353431088217180	0.000656438581830387
0.00356027888357627	0.000699750984287263
0.00358643768231563	0.000745553614596206
0.00361278868025450	0.000793966115061873
0.00363933328955759	0.000845111675567098
0.00366607293276535	0.000899118346493016
0.00369300904287020	0.000956118741372658
0.00372014306339334	0.00101624982006917
0.00374747644846208	0.00107965336003922
0.00377501066288781	0.00114647575986369
0.00380274718224446	0.00121686841438456
0.00383068749294761	0.00129098321200494
0.00385883309233411	0.00136899369470572
0.00388718548874237	0.00145105368178996
0.00391574620159316	0.00153733882560735
0.00394451676147103	0.00162802509662420
0.00397349871020637	0.00172329424488236
0.00400269360095801	0.00182333328121366
0.00403210299829644	0.00192833424506877
0.00406172847828773	0.00203849479695450
0.00409157162857788	0.00215401794168856
0.00412163404847800	0.00227511259227377
0.00415191734904998	0.00240199211109674
0.00418242315319280	0.00253487620450794
0.00421315309572957	0.00267398991162653
0.00424410882349508	0.00281932704323971
0.00427529199542407	0.00297183450581424
0.00430670428264016	0.00313104198757891
0.00433834736854536	0.00329743825817006
0.00437022294891034	0.00347127169789634
0.00440233273196525	0.00365280254547650
0.00443467843849133	0.00384229545921541
0.00446726180191305	0.00404001971213164
0.00450008456839107	0.00424625182461176
0.00453314849691578	0.00446127146796485
0.00456645535940159	0.00468536566608732
0.00460000694078187	0.00491882626131010
0.00463380503910463	0.00516195066940419
0.00466785146562883	0.00541504156305348
0.00470214804492149	0.00567840730363906
0.00473669661495547	0.00595236037757321
0.00477149902720794	0.00623722062789481
0.00480655714675962	0.00653331040230174
0.00484187285239473	0.00684095873830298
0.00487744803670167	0.00716049876124984
0.00491328460617444	0.00749226966043873
0.00494938448131483	0.00783661425130111
0.00498574959673532	0.00819387970947894
0.00502238190126277	0.00856441914361945
0.00505928335804285	0.00894858820229488
0.00509645594464523	0.00934674382213354
0.00513390165316962	0.00975926461243704
0.00517162249035246	0.0101865057126470
0.00520962047767450	0.0106288446704728
0.00524789765146910	0.0110866572619688
0.00528645606303140	0.0115603246966915
0.00532529777872822	0.0120502294301320
0.00536442488010881	0.0125567581214212
0.00540383946401640	0.0130803003402887
0.00544354364270056	0.0136212479306245
0.00548353954393043	0.0141799964983030
0.00552382931110868	0.0147569446203055
0.00556441510338647	0.0153524893530327
0.00560529909577907	0.0159670350950244
0.00564648347928250	0.0166009825809758
0.00568797046099087	0.0172547395677381
0.00572976226421472	0.0179287114878686
0.00577186112860014	0.0186233054601970
0.00581426931024878	0.0193389298706652
0.00585698908183881	0.0200759966330121
0.00590002273274665	0.0208349127963422
0.00594337256916972	0.0216160896757402
0.00598704091424995	0.0224199351754844
0.00603103010819839	0.0232468642011022
0.00607534250842049	0.0240972824472028
0.00611998048964255	0.0249715976204041
0.00616494644403894	0.0258702181063432
0.00621024278136028	0.0267935536776343
0.00625587192906259	0.0277420047018474
0.00630183633243739	0.0287159751707210
0.00634813845474277	0.0297158656971117
0.00639478077733529	0.0307420773320772
0.00644176579980313	0.0317950042570792
0.00648909604009988	0.0328750403453443
0.00653677403467956	0.0339825769497853
0.00658480233863254	0.0351179974679627
0.00663318352582248	0.0362816887680399
0.00668192018902424	0.0374740285675695
0.00673101494006282	0.0386953908556779
0.00678047040995337	0.0399461485518333
0.00683028924904216	0.0412266660930295
0.00688047412714861	0.0425373066143805
0.00693102773370838	0.0438784250612066
0.00698195277791752	0.0452503718283335
0.00703325198887757	0.0466534909181653
0.00708492811574193	0.0480881219047448
0.00713698392786311	0.0495545961091110
0.00718942221494118	0.0510531776003439
0.00724224578717325	0.0525843760345592
0.00729545747540404	0.0541482863203315
0.00734906013127771	0.0557453618201773
0.00740305662739049	0.0573758124435029
0.00745744985744483	0.0590399583524341
0.00751224273640428	0.0607380830624399
0.00756743820064987	0.0624704339392824
0.00762303920813736	0.0642373516517319
0.00767904873855582	0.0660390219912069
0.00773546979348728	0.0678757119486763
0.00779230539656759	0.0697476684377398
0.00784955859364850	0.0716551158412902
0.00790723245296081	0.0735982801060670
0.00796533006527890	0.0755772581045895
0.00802385454408625	0.0775925825504316
0.00808280902574241	0.0796439710602968
0.00814219666965097	0.0817321572626395
0.00820202065842897	0.0838568191210453
0.00826228419807739	0.0860184093713814
0.00832299051815301	0.0882169374395153
0.00838414287194143	0.0904525928088422
0.00844574453663146	0.0927254981632354
0.00850779881349076	0.0950357787451670
0.00857030902804266	0.0973835292945533
0.00863327853024454	0.0997688689871541
0.00869671069466717	0.102191849899840
0.00876060892067570	0.104652584416598
0.00882497663261177	0.107151097966627
0.00888981727997704	0.109687464459881
0.00895513433761802	0.112260360784805
0.00902093130591234	0.114873857223471
0.00908721171095630	0.117523936919620
0.00915397910475383	0.120211882828055
0.00922123706540689	0.122937860716320
0.00928898919730716	0.125701675828861
0.00935723913132927	0.128503356996131
0.00942599052502531	0.131342860660524
0.00949524706282087	0.134220035158382
0.00956501245621254	0.137135072908913
0.00963529044396673	0.140087640323630
0.00970608479232007	0.143077708231278
0.00977739929518125	0.146105213491879
0.00984923777433432	0.149169979471210
0.00992160407964352	0.152271937241032
0.00999450208925963	0.155410920758045
0.0100679357098277	0.158586776491216
0.0101419088766964	0.161799326295921
0.0102164255541293	0.165048400670567
0.0102914897355165	0.168333810512140
0.0103671054435897	0.171655332767900
0.0104432767306367	0.175012820981085
0.0105200076787196	0.178405985181704
0.0105973023998925	0.181834617299312
0.0106751650364230	0.185298404775092
0.0107535997610130	0.188797256887877
0.0108326107770235	0.192330754861396
0.0109122023186988	0.195898648692752
0.0109923786513942	0.199500653010550
0.0110731440718041	0.203136467885048
0.0111545029081925	0.206805767686209
0.0112364595206250	0.210508255280696
0.0113190183012023	0.214243568074136
0.0114021836742954	0.218011363334967
0.0114859600967832	0.221811228116981
0.0115703520582911	0.225643004627233
0.0116553640814313	0.229506092383107
0.0117410007220458	0.233400193909854
0.0118272665694498	0.237324905483486
0.0119141662466785	0.241279812975223
0.0120017044107341	0.245264521141287
0.0120898857528356	0.249278557825916
0.0121787149986706	0.253321587409788
0.0122681969086479	0.257392767038743
0.0123583362781530	0.261492638911752
0.0124491379378052	0.265619752445572
0.0125406067537162	0.269774011549463
0.0126327476277508	0.273954906654025
0.0127255654977901	0.278161970422886
0.0128190653379955	0.282394697594784
0.0129132521590758	0.286652460209819
0.0130081310085553	0.290935185297096
0.0131037069710445	0.295236629470240
0.0131999851685127	0.299572331951880
0.0132969707605624	0.303925852414074
0.0133946689447055	0.308301930487616
0.0134930849566425	0.312700115490679
0.0135922240705422	0.317119775649578
0.0136920915993253	0.321560407261187
0.0137926928949485	0.326021435416825
0.0138940333486913	0.330502327850568
0.0139961183914454	0.335002500261246
0.0140989534940052	0.339521384966872
0.0142025441673612	0.344058417357745
0.0143068959629957	0.348612933101706
0.0144120144731797	0.353184591763225
0.0145179053312727	0.357772522582998
0.0146245742120252	0.362375479411779
0.0147320268318820	0.366995217878685
0.0148402689492891	0.371628964727037
0.0149493063650019	0.376276613212996
0.0150591449223967	0.380937678016700
0.0151697905077830	0.385611550979727
0.0152812490507195	0.390297629452446
0.0153935265243320	0.394995313521915
0.0155066289456329	0.399703982972165
0.0156205623758441	0.404423023107023
0.0157353329207220	0.409151745856389
0.0158509467308841	0.413889796438862
0.0159674100021391	0.418636275695516
0.0160847289758188	0.423390652378038
0.0162029099391125	0.428152358785050
0.0163219592254042	0.432920704543299
0.0164418832146116	0.437695127383886
0.0165626883335283	0.442475045794749
0.0166843810561680	0.447259731687650
0.0168069679041120	0.452048321389935
0.0169304554468577	0.456841157824258
0.0170548503021717	0.461636613282764
0.0171801591364437	0.466434448089342
0.0173063886650443	0.471234021961912
0.0174335456526843	0.476034463371996
0.0175616369137778	0.480835931358552
0.0176906693128071	0.485636762705553
0.0178206497646905	0.490437514921148
0.0179515852351530	0.495236605756116
0.0180834827410998	0.500033881801089
0.0182163493509918	0.504828610761074
0.0183501921852250	0.509620215314460
0.0184850184165116	0.514408144515256
0.0186208352702646	0.519177625670018
0.0187576500249852	0.523970542348727
0.0188954700126525	0.528743823613159
0.0190343026191168	0.533511074864860
0.0191741552844948	0.538271685645929
0.0193150355035692	0.543024651200739
0.0194569508261896	0.547770743650898
0.0195999088576775	0.552507977135973
0.0197439172592335	0.557236373861667
0.0198889837483485	0.561955352366654
0.0200351160992167	0.566664283229486
0.0201823221431523	0.571362626150226
0.0203306097690097	0.576049864498097
0.0204799869236054	0.580725438574920
0.0206304616121447	0.585387894136330
0.0207820418986502	0.590039512581458
0.0209347359063942	0.594676959214813
0.0210885518183339	0.599300626655721
0.0212434978775499	0.603910003376124
0.0213995823876882	0.608504605442281
0.0215568137134048	0.613083918395959
0.0217152002808145	0.617647369308214
0.0218747505779417	0.622194661498483
0.0220354731551762	0.626725084865923
0.0221973766257306	0.631238333067039
0.0223604696661025	0.635733830420109
0.0225247610165389	0.640211131882653
0.0226902594815051	0.644669773341358
0.0228569739301564	0.649109288841728
0.0230249132968133	0.653528468344071
0.0231940865814402	0.657929011937971
0.0233645028501280	0.662308755714712
0.0235361712355797	0.666667245723282
0.0237091009376002	0.671004731139325
0.0238833012235886	0.675320414382273
0.0240587814290358	0.679613773481455
0.0242355509580239	0.683884919687907
0.0244136192837309	0.688132932130638
0.0245929959489377	0.692357771172466
0.0247736905665402	0.696558839268744
0.0249557128200638	0.700729381401695
0.0251390724641829	0.704888432827542
0.0253237793252431	0.709016174078603
0.0255098433017885	0.713118795906635
0.0256972743650915	0.717195922452829
0.0258860825596875	0.721247049066532
0.0260762780039132	0.725272202083051
0.0262678708904487	0.729270901275875
0.0264608714868639	0.733242681446399
0.0266552901361685	0.737187346883902
0.0268511372573666	0.741104578508074
0.0270484233460150	0.744994073100925
0.0272471589747853	0.748851901829956
0.0274473547940310	0.752688647568405
0.0276490215323578	0.756493324784420
0.0278521699971989	0.760242997492266
0.0280568110753943	0.764014164515546
0.0282629557337734	0.767733177675341
0.0284706150197438	0.771420927600490
0.0286798000618826	0.775078051376734
0.0288905220705333	0.778706787481751
0.0291027923384059	0.782302926760232
0.0293166222411827	0.785871512856264
0.0295320232381277	0.789406351801619
0.0297490068727008	0.792913421394870
0.0299675847731761	0.796387878934593
0.0301877686532654	0.799831100050602
0.0304095703127460	0.803242809603459
0.0306330016380927	0.806622949365167
0.0308580746031151	0.809971357607297
0.0310848012695991	0.813287786680736
0.0313131937879536	0.816572170076847
0.0315432643978611	0.819824295619875
0.0317750254289344	0.823044165236424
0.0320084893013764	0.826231554036090
0.0322436685266466	0.829386389607287
0.0324805757081311	0.832508480453583
0.0327192235418181	0.835597888798279
0.0329596248169785	0.838654043271523
0.0332017924168509	0.841677898473243
0.0334457393193322	0.844668399856491
0.0336914785976733	0.847625796667269
0.0339390234211795	0.850550046810895
0.0341883870559162	0.853441029098359
0.0344395828654199	0.856298723506052
0.0346926243114143	0.859122955467946
0.0349475249545321	0.861914318137231
0.0352042984550411	0.864672080902657
0.0354629585735767	0.867396440855315
0.0357235191718791	0.870087417379054
0.0359859942135365	0.872744966433729
0.0362503977647329	0.875369151355881
0.0365167439950026	0.877959934680094
0.0367850471779887	0.880517348506782
0.0370553216922087	0.883041403286535
0.0373275820218251	0.885532203342634
0.0376018427574208	0.887989704643266
0.0378781185967820	0.890347205411796
0.0381564243456853	0.892805111938955
0.0384367749186914	0.895163110394083
0.0387191853399441	0.897487953263933
0.0390036707439757	0.899780083350988
0.0392902463765179	0.902039151278815
0.0395789275953191	0.904265443732007
0.0398697298709671	0.906459056846045
0.0401626687877182	0.908620049087690
0.0404577600443329	0.910748569962562
0.0407550194549163	0.912844571871161
0.0410544629497665	0.914908508877795
0.0413561065762278	0.916940186171052
0.0416599664995504	0.918939865754378
0.0419660590037576	0.920907697051822
0.0422744004925177	0.922843833588411
0.0425850074900234	0.924748361648963
0.0428978966418772	0.926621451194868
0.0432130847159837	0.928463318599778
0.0435305886034478	0.930274061909593
0.0438504253194804	0.932053909079610
0.0441726120043097	0.933802969672678
0.0444971659241003	0.935521661532389
0.0448241044718780	0.937209897625585
0.0451534451684623	0.938867988124287
0.0454852056634053	0.940496122514676
0.0458194037359371	0.942094450593727
0.0461560572959193	0.943610968266531
0.0464951843848043	0.945202733031903
0.0468368031766023	0.946712533907441
0.0471809319788552	0.948194861843333
0.0475275892336178	0.949647642067612
0.0478767935184462	0.951072233633396
0.0482285635473930	0.952468701462218
0.0485829181720108	0.953837121369569
0.0489398763823619	0.955176460184552
0.0492994573080361	0.956491305344157
0.0496616802191764	0.957777586267285
0.0500265645275109	0.959036938966104
0.0503941297873935	0.960269673582588
0.0507643956968520	0.961476051279985
0.0511373820986433	0.962656332050970
0.0515131089813172	0.963809745593591
0.0518915964802872	0.964939808087246
0.0522728648789099	0.966043578909868
0.0526569346095719	0.967122381712601
0.0530438262547846	0.968176409060927
0.0534335605482876	0.969206069624887
0.0538261583761594	0.970211495095320
0.0542216407779368	0.971193857555401
0.0546200289477429	0.972152278596858
0.0550213442354225	0.973087532555840
0.0554256081476858	0.973999217270270
0.0558328423492619	0.974889756961065
0.0562430686640592	0.975757215145410
0.0566563090763353	0.976572056447402
0.0570725857318746	0.977426950110640
0.0574919209391758	0.978229676797390
0.0579143371706469	0.979011331616098
0.0583398570638099	0.979772349136005
0.0587685034225136	0.980512807895821
0.0592002992181560	0.981233518588770
0.0596352675909149	0.981934293873426
0.0600734318509886	0.982615526169079
0.0605148154798446	0.983278115564692
0.0609594421314781	0.983921668418866
0.0614073356336800	0.984546421217386
0.0618585199893133	0.985151886483414
0.0623130193775998	0.985742878662068
0.0627708581554156	0.986314586048526
0.0632320608585967	0.986869048807968
0.0636966522032536	0.987406713132022
0.0641646570870962	0.987927856977358
0.0646361005907678	0.988432765890912
0.0651110079791889	0.988921733299975
0.0655894047029122	0.989395160229476
0.0660713163994852	0.989853403080421
0.0665567688948252	0.990296630240629
0.0670457882046025	0.990725216258918
0.0675384005356353	0.991139494262697
0.0680346322872937	0.991539700520188
0.0685345100529144	0.991926198402765
0.0690380606212265	0.992299255350578
0.0695453109777862	0.992659540595537
0.0700562883064234	0.993006808182833
0.0705710199906989	0.993341537054551
0.0710895336153713	0.993659937069694
0.0716118569678753	0.993974877393275
0.0721380180398114	0.994274003447984
0.0726680450284454	0.994561738052328
0.0732019663382198	0.994838535378962
0.0737398105822760	0.995104557215046
0.0742816065839875	0.995360034001333
0.0748273833785049	0.995605387089475
0.0753771702143116	0.995840909716593
0.0759309965547913	0.996066824193736
0.0764888920798070	0.996283310574653
0.0770508866872917	0.996490603144315
0.0776170104948505	0.996689254650557
0.0781872938413746	0.996879255607252
0.0787617672886672	0.997060857695196
0.0793404616230813	0.997234525659014
0.0799234078571698	0.997400301796401
0.0805106372313470	0.997558510936278
0.0811021812155633	0.997709413238970
0.0816980715109913	0.997851279294079
0.0822983400517249	0.997990164089829
0.0829030190064907	0.998120455416478
0.0835121407803719	0.998244368330199
0.0841257380165445	0.998362087683577
0.0847438435980274	0.998473675917916
0.0853664906494441	0.998579782447864
0.0859937125387981	0.998680245598226
0.0866255428792607	0.998775158803775
0.0872620155309731	0.998865069589804
0.0879031646028604	0.998950341470887
0.0885490244544596	0.999030602187513
0.0891996296977611	0.999106296120836
0.0898550151990634	0.999177579659679
0.0905152160808416	0.999244734659075
0.0911802677236301	0.999307817947818
0.0918502057679181	0.999366748495688
0.0925250661160595	0.999422537123814
0.0932048849341977	0.999474551188351
0.0938896986542030	0.999523188808850
0.0945795439756253	0.999568601791479
0.0952744578676609	0.999610930817721
0.0959744775711335	0.999650236241386
0.0966796406004903	0.999686884860993
0.0973899847458120	0.999720945844784
0.0981055480748384	0.999752429119230
0.0988263689350081	0.999781504136518
0.0995524859555138	0.999808173279823
0.100283938049372	0.999832973229430
0.101020764415510	0.999855672953254
0.101763004540864	0.999876395499902
0.102510698202498	0.999895338011709
0.103263885469731	0.999912575459450
0.104022606706291	0.999927705467288
0.104786902572473	0.999942379410911
0.105556814027320	0.999955087068447
0.106332382330816	0.999966500699930
0.107113649046100	0.999975999354415
0.107900656041692	0.999985562293963
0.108693445493738	0.999993677300606
0.109492059888265	1.00000067591183
0.110296542023467	1.00000555542778
0.111106935011991	1.00001195542989
0.111923282283249	1.00001629599162
0.112745627585748	1.00001979874968
0.113574014989432	1.00002307900071
0.114408488888045	1.00002552392418
0.115249094001510	1.00002735995924
0.116095875378325	1.00002874915481
0.116948878397976	1.00002970525075
0.117808148773372	1.00003022463834
0.118673732553293	1.00003037611695
0.119545676124857	1.00003019669695
0.120424026216007	1.00002974531981
0.121308829898016	1.00002903066515
0.122200134588007	1.00002810025024
0.123097988051497	1.00002701781760
0.124002438404955	1.00002578049317
0.124913534118380	1.00002415505902
0.125831324017901	1.00002285024858
0.126755857288391	1.00002130042662
0.127687183476106	1.00001970189445
0.128625352491335	1.00001799577925
0.129570414611081	1.00001631343179
0.130522420481750	1.00001462535552
0.131481421121870	1.00001292255065
0.132447467924821	1.00001127882012
0.133420612661590	1.00000960416082
0.134400907483547	1.00000803108563
0.135388404925241	1.00000475993063
0.136383157907211	1.00000493099751
0.137385219738825	1.00000357211663
0.138394644121136	1.00000215159468
0.139411485149761	1.00000096859647
0.140435797317780	0.999999764395054
0.141467635518653	0.999998658539774
0.142507055049167	0.999997609388647
0.143554111612394	0.999989915904190
0.144608861320682	0.999995806852181
0.145671360698656	0.999995058851223
0.146741666686252	0.999987560458424
0.147819836641766	0.999993765384044
0.148905928344928	0.999993137018352
0.150000000000000	0.999992808851783

==> Fig_t8_p6.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0
0.00137460794456647	0
0.00138470774116760	5.85291265653447e-08
0.00139488174503037	6.47066783653840e-08
0.00140513050138532	7.39642800560727e-08
0.00141545455946903	8.44663627225376e-08
0.00142585447255355	9.63631351316223e-08
0.00143633079797603	1.09828307606428e-07
0.00144688409716861	1.25051568017909e-07
0.00145751493568848	1.42246375161845e-07
0.00146822388324822	1.61649205267719e-07
0.00147901151374632	1.83522473280315e-07
0.00148987840529792	2.08157199877463e-07
0.00150082514026581	2.35875589642695e-07
0.00151185230529164	2.67034237243410e-07
0.00152296049132734	3.02027379283745e-07
0.00153415029366682	3.41290349510225e-07
0.00154542231197782	3.85303509938665e-07
0.00155677715033411	4.34596368609672e-07
0.00156821541724783	4.89752040935501e-07
0.00157973772570208	5.51412184211470e-07
0.00159134469318382	6.20282178171137e-07
0.00160303694171692	6.97136456065727e-07
0.00161481509789552	7.82825005791660e-07
0.00162667979291758	8.78279546594841e-07
0.00163863166261874	9.84520563170805e-07
0.00165067134750638	1.10266480148283e-06
0.00166279949279394	1.23393317005622e-06
0.00167501674843550	1.37965942610894e-06
0.00168732376916061	1.54129688759208e-06
0.00169972121450941	1.72043968840561e-06
0.00171220974886790	1.91881038495976e-06
0.00172479004150363	2.13829398440179e-06
0.00173746276660150	2.38093810684024e-06
0.00175022860329994	2.64896802620782e-06
0.00176308823572727	2.94479996023022e-06
0.00177604235303838	3.27105549689305e-06
0.00178909164945165	3.63057747829185e-06
0.00180223682428617	4.02644246818412e-06
0.00181547858199921	4.46198296394357e-06
0.00182881763222395	4.94080057538118e-06
0.00184225468980756	5.46678754624224e-06
0.00185579047484946	6.04414740605035e-06
0.00186942571273993	6.67741681931153e-06
0.00188316113419900	7.37147776109123e-06
0.00189699747531557	8.13159586685997e-06
0.00191093547758689	8.96343638043496e-06
0.00192497588795831	9.87309167728379e-06
0.00193911945886324	1.08671097862629e-05
0.00195336694826357	1.19525195013865e-05
0.00196771911969021	1.31368642513938e-05
0.00198217674228405	1.44282298110585e-05
0.00199674059083716	1.58352836808355e-05
0.00201141144583431	1.73672963216618e-05
0.00202619009349485	1.90341942991559e-05
0.00204107732581474	2.08465832363517e-05
0.00205607394060909	2.28157936208933e-05
0.00207118074155485	2.49539179131473e-05
0.00208639853823396	2.72738566887659e-05
0.00210172814617661	2.97893596839765e-05
0.00211717038690508	3.25150730418244e-05
0.00213272608797767	3.54665845723071e-05
0.00214839608303309	3.86604653569684e-05
0.00216418121183514	4.21143631459541e-05
0.00218008232031769	4.58469712275111e-05
0.00219610026063004	4.98781632816323e-05
0.00221223589118253	5.42290235135865e-05
0.00222849007669266	5.89218719995447e-05
0.00224486368823128	6.39803552917007e-05
0.00226135760326940	6.94295717165240e-05
0.00227797270572514	7.52957297440562e-05
0.00229470988601113	8.16075951718696e-05
0.00231157004108220	8.83939890557293e-05
0.00232855407448349	9.56864042425488e-05
0.00234566289639885	0.000103517806336092
0.00236289742369959	0.000111922933348147
0.00238025857999368	0.000120938409278177
0.00239774729567517	0.000130602772989106
0.00241536450797411	0.000140956604347659
0.00243311116100675	0.000152042473165005
0.00245098820582614	0.000163872844527346
0.00246899660047312	0.000176592504595204
0.00248713731002760	0.000190153072095500
0.00250541130666036	0.000204639005001181
0.00252381956968508	0.000220104639624563
0.00254236308561086	0.000236607076136718
0.00256104284819509	0.000254205944221827
0.00257985985849668	0.000272963555222592
0.00259881512492973	0.000292945467730146
0.00261790966331756	0.000314219664106455
0.00263714449694715	0.000336857526173179
0.00265652065662398	0.000360933502119467
0.00267603918072728	0.000386525224757418
0.00269570111526566	0.000413713749168702
0.00271550751393319	0.000442583358466416
0.00273545943816582	0.000473222090601245
0.00275555795719835	0.000505721339676465
0.00277580414812161	0.000540176333670802
0.00279619909594032	0.000576686015408944
0.00281674389363111	0.000615350621948339
0.00283743964220117	0.000656285093487875
0.00285828745074724	0.000699592127327470
0.00287928843651501	0.000745389496884047
0.00290044372495907	0.000793796464228410
0.00292175444980313	0.000844936694276911
0.00294322175310086	0.000898938135440349
0.00296484678529701	0.000955933313579265
0.00298663070528917	0.00101605927501438
0.00300857468048978	0.00107945793099830
0.00303067988688872	0.00114627560764460
0.00305294750911636	0.00121666363022318
0.00307537874050702	0.00129077829260933
0.00309797478316292	0.00136878065355541
0.00312073684801862	0.00145083697801963
0.00314366615490590	0.00153711845258228
0.00316676393261911	0.00162780165510455
0.00319003141898108	0.00172306812918734
0.00321346986090940	0.00182310503964866
0.00323708051448328	0.00192810426540336
0.00326086464501082	0.00203826400077792
0.00328482352709689	0.00215378699423468
0.00330895844471135	0.00227488168867478
0.00333327069125792	0.00240176232982573
0.00335776156964350	0.00253464786655219
0.00338243239234793	0.00267376493976894
0.00340728448149439	0.00281934236201862
0.00343231916892022	0.00297161725468115
0.00345753779624832	0.00313083302256798
0.00348294171495901	0.00329723483242383
0.00350853228646249	0.00347107687954726
0.00353431088217180	0.00365261744464136
0.00356027888357627	0.00384212172668130
0.00358643768231563	0.00403985917259479
0.00361278868025450	0.00424610541548208
0.00363933328955759	0.00446114140834004
0.00366607293276535	0.00468525366801699
0.00369300904287020	0.00491873467718746
0.00372014306339334	0.00516188134789528
0.00374747644846208	0.00541499700943145
0.00377501066288781	0.00567838937490097
0.00380274718224446	0.00595237244515272
0.00383068749294761	0.00623726194491796
0.00385883309233411	0.00653338826240386
0.00388718548874237	0.00684107458024175
0.00391574620159316	0.00716065664054252
0.00394451676147103	0.00749247139509311
0.00397349871020637	0.00783686309916599
0.00400269360095801	0.00819418004473816
0.00403210299829644	0.00856477415491103
0.00406172847828773	0.00894900160046591
0.00409157162857788	0.00934722136406820
0.00412163404847800	0.00975980707050743
0.00415191734904998	0.0101871202234796
0.00418242315319280	0.0106295347731471
0.00421315309572957	0.0110874277082079
0.00424410882349508	0.0115369270760373
0.00427529199542407	0.0120511750605812
0.00430670428264016	0.0125577978227687
0.00433834736854536	0.0130814455109136
0.00437022294891034	0.0136225012400393
0.00440233273196525	0.0141813642587281
0.00443467843849133	0.0147584305493194
0.00446726180191305	0.0153541029656111
0.00450008456839107	0.0159687819210103
0.00453314849691578	0.0166028703771389
0.00456645535940159	0.0172567747108598
0.00460000694078187	0.0179308998736986
0.00463380503910463	0.0186256549691775
0.00466785146562883	0.0193414533519705
0.00470214804492149	0.0200786981550859
0.00473669661495547	0.0208378016527400
0.00477149902720794	0.0216191690858140
0.00480655714675962	0.0224232272940558
0.00484187285239473	0.0232503697283374
0.00487744803670167	0.0241010114667108
0.00491328460617444	0.0249755605864346
0.00494938448131483	0.0258744241379751
0.00498574959673532	0.0267980122889117
0.00502238190126277	0.0277467284170784
0.00505928335804285	0.0287209742108506
0.00509645594464523	0.0297211388269715
0.00513390165316962	0.0307476645757494
0.00517162249035246	0.0318009021645220
0.00520962047767450	0.0328812602787903
0.00524789765146910	0.0339891299867056
0.00528645606303140	0.0351249010863675
0.00532529777872822	0.0362889525217691
0.00536442488010881	0.0374816652446422
0.00540383946401640	0.0387034169092814
0.00544354364270056	0.0399545752306782
0.00548353954393043	0.0412355077270789
0.00552382931110868	0.0425465792771360
0.00556441510338647	0.0438881364473145
0.00560529909577907	0.0452605485557175
0.00564648347928250	0.0466641432702011
0.00568797046099087	0.0480992628351616
0.00572976226421472	0.0495633558924728
0.00577186112860014	0.0510654194640128
0.00581426931024878	0.0525970902975460
0.00585698908183881	0.0541615866069722
0.00590002273274665	0.0557592091404781
0.00594337256916972	0.0573902491590662
0.00598704091424995	0.0590550081980595
0.00603103010819839	0.0607537626149463
0.00607534250842049	0.0624867839651995
0.00611998048964255	0.0642543432402403
0.00616494644403894	0.0660566961843266
0.00621024278136028	0.0678940920226420
0.00625587192906259	0.0697667674248115
0.00630183633243739	0.0716749589524051
0.00634813845474277	0.0736188834511554
0.00639478077733529	0.0755987459500299
0.00644176579980313	0.0776147781915991
0.00648909604009988	0.0796671391913736
0.00653677403467956	0.0817560222385105
0.00658480233863254	0.0838815926532978
0.00663318352582248	0.0860440315686880
0.00668192018902424	0.0882434240715674
0.00673101494006282	0.0904800565593912
0.00678047040995337	0.0927539067189837
0.00683028924904216	0.0950651737778673
0.00688047412714861	0.0974139286483689
0.00693102773370838	0.0998002842867408
0.00698195277791752	0.102224322826716
0.00703325198887757	0.104686114650781
0.00708492811574193	0.107185727721139
0.00713698392786311	0.109723210707847
0.00718942221494118	0.112298522086976
0.00724224578717325	0.114911910114706
0.00729545747540404	0.117563110736942
0.00734906013127771	0.120252401220543
0.00740305662739049	0.122979557587001
0.00745744985744483	0.125744643515188
0.00751224273640428	0.128547614321817
0.00756743820064987	0.131388383324447
0.00762303920813736	0.134267025745078
0.00767904873855582	0.137183342975194
0.00773546979348728	0.140137299204249
0.00779230539656759	0.143128799427319
0.00784955859364850	0.146157735096174
0.00790723245296081	0.149223988072958
0.00796533006527890	0.152327343182625
0.00802385454408625	0.155467927405011
0.00808280902574241	0.158645030131268
0.00814219666965097	0.161859437414434
0.00820202065842897	0.165110099297093
0.00826228419807739	0.168397136667731
0.00832299051815301	0.171720329685449
0.00838414287194143	0.175079481451869
0.00844574453663146	0.178474347135092
0.00850779881349076	0.181904711271577
0.00857030902804266	0.185370296432611
0.00863327853024454	0.188870892041902
0.00869671069466717	0.192406183235747
0.00876060892067570	0.195975895858774
0.00882497663261177	0.199579761263819
0.00888981727997704	0.203217465859425
0.00895513433761802	0.206888689972125
0.00902093130591234	0.210593097903955
0.00908721171095630	0.214330379206258
0.00915397910475383	0.218100103121612
0.00922123706540689	0.221902105767413
0.00928898919730716	0.225735860478946
0.00935723913132927	0.229601016289120
0.00942599052502531	0.233497197019773
0.00949524706282087	0.237423972493811
0.00956501245621254	0.241381031393240
0.00963529044396673	0.245367943954827
0.00970608479232007	0.249384208517184
0.00977739929518125	0.253429429865829
0.00984923777433432	0.257503045798221
0.00992160407964352	0.261604956771698
0.00999450208925963	0.265734374318005
0.0100679357098277	0.269890953694906
0.0101419088766964	0.274074188678383
0.0102164255541293	0.278283602138145
0.0102914897355165	0.282518723266917
0.0103671054435897	0.286779000963320
0.0104432767306367	0.291063958084004
0.0105200076787196	0.295373244042800
0.0105973023998925	0.299706117643256
0.0106751650364230	0.304062086481920
0.0107535997610130	0.308440741934286
0.0108326107770235	0.312841438437908
0.0109122023186988	0.317263646363932
0.0109923786513942	0.321706877150410
0.0110731440718041	0.326170518900648
0.0111545029081925	0.330654014429580
0.0112364595206250	0.335156832100188
0.0113190183012023	0.339678389604238
0.0114021836742954	0.344218084707809
0.0114859600967832	0.348775329766975
0.0115703520582911	0.353349701384932
0.0116553640814313	0.357940415472881
0.0117410007220458	0.362546933043600
0.0118272665694498	0.367168737944777
0.0119141662466785	0.371805150344444
0.0120017044107341	0.376455600258590
0.0120898857528356	0.381119444714986
0.0121787149986706	0.385796194686243
0.0122681969086479	0.390484632599228
0.0123583362781530	0.395185673818188
0.0124491379378052	0.399897257930609
0.0125406067537162	0.404619220224839
0.0126327476277508	0.409350936685367
0.0127255654977901	0.414091838661203
0.0128190653379955	0.418841270810131
0.0129132521590758	0.423598485574221
0.0130081310085553	0.428363306094949
0.0131037069710445	0.433127226925202
0.0131999851685127	0.437912089841313
0.0132969707605624	0.442694980579078
0.0133946689447055	0.447482685745961
0.0134930849566425	0.452274642376298
0.0135922240705422	0.457070175595370
0.0136920915993253	0.461868703289670
0.0137926928949485	0.466669591417973
0.0138940333486913	0.471472233330980
0.0139961183914454	0.476275983450142
0.0140989534940052	0.481080323167431
0.0142025441673612	0.485884551336671
0.0143068959629957	0.490687958026877
0.0144120144731797	0.495490338679668
0.0145179053312727	0.500290653547138
0.0146245742120252	0.505087306832150
0.0147320268318820	0.509883090275134
0.0148402689492891	0.514674331627437
0.0149493063650019	0.519461092200967
0.0150591449223967	0.524242970321143
0.0151697905077830	0.529019422521900
0.0152812490507195	0.533789807877637
0.0153935265243320	0.538553539411115
0.0155066289456329	0.543310124491728
0.0156205623758441	0.548058916680738
0.0157353329207220	0.552799374341984
0.0158509467308841	0.557530897574484
0.0159674100021391	0.562252981614530
0.0160847289758188	0.566965015534150
0.0162029099391125	0.571666543319852
0.0163219592254042	0.576356883230649
0.0164418832146116	0.581035634213987
0.0165626883335283	0.585702147044783
0.0166843810561680	0.590355956627569
0.0168069679041120	0.594996509059115
0.0169304554468577	0.599623284689323
0.0170548503021717	0.604235774660726
0.0171801591364437	0.608833456700477
0.0173063886650443	0.613415766130141
0.0174335456526843	0.617982463231092
0.0175616369137778	0.622532669197368
0.0176906693128071	0.627065919306192
0.0178206497646905	0.631582528968573
0.0179515852351530	0.636080952077984
0.0180834827410998	0.640561360712784
0.0182163493509918	0.645023002285133
0.0183501921852250	0.649465509560903
0.0184850184165116	0.653888433232032
0.0186208352702646	0.658267124852883
0.0187576500249852	0.662673798431725
0.0188954700126525	0.667035367479714
0.0190343026191168	0.671375614782439
0.0191741552844948	0.675694124620362
0.0193150355035692	0.679990263257687
0.0194569508261896	0.684264287034079
0.0195999088576775	0.688515151262270
0.0197439172592335	0.692742682027435
0.0198889837483485	0.696946482807030
0.0200351160992167	0.701126184623901
0.0201823221431523	0.705281464821755
0.0203306097690097	0.709411865825292
0.0204799869236054	0.713517089202926
0.0206304616121447	0.717595855584197
0.0207820418986502	0.721650589969383
0.0209347359063942	0.725678175734678
0.0210885518183339	0.729679224471523
0.0212434978775499	0.733653395592891
0.0213995823876882	0.737600475194839
0.0215568137134048	0.741520030155003
0.0217152002808145	0.745411752327756
0.0218747505779417	0.749275511449970
0.0220354731551762	0.753110857525532
0.0221973766257306	0.756917671900733
0.0223604696661025	0.760695514438535
0.0225247610165389	0.764444083064939
0.0226902594815051	0.768163548902525
0.0228569739301564	0.771853200118508
0.0230249132968133	0.775512188974802
0.0231940865814402	0.779142683485487
0.0233645028501280	0.782741996739808
0.0235361712355797	0.786310492188124
0.0237091009376002	0.789848785972835
0.0238833012235886	0.793355876307629
0.0240587814290358	0.796831772354349
0.0242355509580239	0.800276329110415
0.0244136192837309	0.803689381650729
0.0245929959489377	0.807070739705670
0.0247736905665402	0.810420243433875
0.0249557128200638	0.813737783309782
0.0251390724641829	0.817022993622425
0.0253237793252431	0.820276216955398
0.0255098433017885	0.823496857726448
0.0256972743650915	0.826684983500915
0.0258860825596875	0.829840217257149
0.0260762780039132	0.832962990042924
0.0262678708904487	0.836052909587681
0.0264608714868639	0.839109769074094
0.0266552901361685	0.842133529541277
0.0268511372573666	0.845124221879239
0.0270484233460150	0.848081659995629
0.0272471589747853	0.851002036629873
0.0274473547940310	0.853896699305970
0.0276490215323578	0.856754151696521
0.0278521699971989	0.859520910048438
0.0280568110753943	0.862366652487005
0.0282629557337734	0.865126093813421
0.0284706150197438	0.867849748326409
0.0286798000618826	0.870539340663691
0.0288905220705333	0.873196546492125
0.0291027923384059	0.875819078354102
0.0293166222411827	0.878409303369179
0.0295320232381277	0.880964268484432
0.0297490068727008	0.883488161188936
0.0299675847731761	0.885977422160112
0.0301877686532654	0.888433307711057
0.0304095703127460	0.890855815096815
0.0306330016380927	0.893245072846907
0.0308580746031151	0.895601050336731
0.0310848012695991	0.897923941868143
0.0313131937879536	0.900213652110207
0.0315432643978611	0.902470399587336
0.0317750254289344	0.904694283224031
0.0320084893013764	0.906885227860644
0.0322436685266466	0.909043507320618
0.0324805757081311	0.911169180566050
0.0327192235418181	0.913262299587755
0.0329596248169785	0.915322365943518
0.0332017924168509	0.917351530629288
0.0334457393193322	0.919347865906169
0.0336914785976733	0.921312243567710
0.0339390234211795	0.923244744739694
0.0341883870559162	0.925145596193254
0.0344395828654199	0.927014800316233
0.0346926243114143	0.928851802183075
0.0349475249545321	0.930659533665658
0.0352042984550411	0.932435236270967
0.0354629585735767	0.934180095027491
0.0357235191718791	0.935894282603936
0.0359859942135365	0.937578047884931
0.0362503977647329	0.939231514325068
0.0365167439950026	0.940854961753725
0.0367850471779887	0.942448493090049
0.0370553216922087	0.944012444937809
0.0373275820218251	0.945547016554475
0.0376018427574208	0.947052341260187
0.0378781185967820	0.948484509580717
0.0381564243456853	0.949976397233647
0.0384367749186914	0.951395577068737
0.0387191853399441	0.952786443386882
0.0390036707439757	0.954149452965836
0.0392902463765179	0.955484599032219
0.0395789275953191	0.956792343817061
0.0398697298709671	0.958072833188647
0.0401626687877182	0.959326431107255
0.0404577600443329	0.960553287704650
0.0407550194549163	0.961753682935103
0.0410544629497665	0.962928072583175
0.0413561065762278	0.964076540987705
0.0416599664995504	0.965199424809455
0.0419660590037576	0.966296949904348
0.0422744004925177	0.967369673300030
0.0425850074900234	0.968417611554425
0.0428978966418772	0.969441140852777
0.0432130847159837	0.970440572677425
0.0435305886034478	0.971416207722656
0.0438504253194804	0.972368317762142
0.0441726120043097	0.973297239043865
0.0444971659241003	0.974203286845513
0.0448241044718780	0.975086858471001
0.0451534451684623	0.975948073324412
0.0454852056634053	0.976787410517608
0.0458194037359371	0.977605118785095
0.0461560572959193	0.978386163282102
0.0464951843848043	0.979176755177631
0.0468368031766023	0.979929930699016
0.0471809319788552	0.980665612523206
0.0475275892336178	0.981380267730373
0.0478767935184462	0.982075043308364
0.0482285635473930	0.982750301995922
0.0485829181720108	0.983406580727881
0.0489398763823619	0.984042843303287
0.0492994573080361	0.984663169980800
0.0496616802191764	0.985264262079987
0.0500265645275109	0.985847536333986
0.0503941297873935	0.986413421720357
0.0507643956968520	0.986962162905135
0.0511373820986433	0.987494210680111
0.0515131089813172	0.988007938095638
0.0518915964802872	0.988509109556263
0.0522728648789099	0.988992740059037
0.0526569346095719	0.989460867198189
0.0530438262547846	0.989913801121182
0.0534335605482876	0.990351892184204
0.0538261583761594	0.990774967329649
0.0542216407779368	0.991184768719665
0.0546200289477429	0.991580184746696
0.0550213442354225	0.991962016623429
0.0554256081476858	0.992330201847801
0.0558328423492619	0.992686109714609
0.0562430686640592	0.993028833553350
0.0566563090763353	0.993349141343454
0.0570725857318746	0.993677913512453
0.0574919209391758	0.993984549294726
0.0579143371706469	0.994279725651192
0.0583398570638099	0.994563600522484
0.0587685034225136	0.994836797112164
0.0592002992181560	0.995099292558269
0.0596352675909149	0.995351357719371
0.0600734318509886	0.995593530555675
0.0605148154798446	0.995825845731330
0.0609594421314781	0.996048657286747
0.0614073356336800	0.996262064418489
0.0618585199893133	0.996462754198847
0.0623130193775998	0.996662747159085
0.0627708581554156	0.996847585557151
0.0632320608585967	0.997029588827198
0.0636966522032536	0.997200984006129
0.0641646570870962	0.997364671293552
0.0646361005907678	0.997520891400192
0.0651110079791889	0.997669950624726
0.0655894047029122	0.997811957326768
0.0660713163994852	0.997947264586013
0.0665567688948252	0.998076206702607
0.0670457882046025	0.998198770191134
0.0675384005356353	0.998315250189395
0.0680346322872937	0.998425843705973
0.0685345100529144	0.998530749577312
0.0690380606212265	0.998630330630054
0.0695453109777862	0.998724902365041
0.0700562883064234	0.998814213255281
0.0705710199906989	0.998898653357109
0.0710895336153713	0.998977724959561
0.0716118569678753	0.999053973444975
0.0721380180398114	0.999125095773283
0.0726680450284454	0.999192037312916
0.0732019663382198	0.999255179586068
0.0737398105822760	0.999314491442842
0.0742816065839875	0.999370112140990
0.0748273833785049	0.999422356502966
0.0753771702143116	0.999471462807505
0.0759309965547913	0.999517182427068
0.0764888920798070	0.999560148141288
0.0770508866872917	0.999600032355975
0.0776170104948505	0.999637453352245
0.0781872938413746	0.999672156548064
0.0787617672886672	0.999704378797826
0.0793404616230813	0.999734377693869
0.0799234078571698	0.999762086697539
0.0805106372313470	0.999787741740097
0.0811021812155633	0.999811409524624
0.0816980715109913	0.999831939821148
0.0822983400517249	0.999853262331302
0.0829030190064907	0.999871644757405
0.0835121407803719	0.999888447643872
0.0841257380165445	0.999903814597869
0.0847438435980274	0.999917709328980
0.0853664906494441	0.999930450500678
0.0859937125387981	0.999941890839507
0.0866255428792607	0.999952085489935
0.0872620155309731	0.999961250945949
0.0879031646028604	0.999969829739831
0.0885490244544596	0.999977203725594
0.0891996296977611	0.999983761160390
0.0898550151990634	0.999989511607642
0.0905152160808416	0.999994506103325
0.0911802677236301	0.999998885827627
0.0918502057679181	1.00000246845445
0.0925250661160595	1.00000581137316
0.0932048849341977	1.00000845183057
0.0938896986542030	1.00001065617221
0.0945795439756253	1.00001245272063
0.0952744578676609	1.00001387740957
0.0959744775711335	1.00001476471847
0.0966796406004903	1.00001552764585
0.0973899847458120	1.00001612927266
0.0981055480748384	1.00001636852252
0.0988263689350081	1.00001634711142
0.0995524859555138	1.00001608452575
0.100283938049372	1.00001584597909
0.101020764415510	1.00001538032973
0.101763004540864	1.00001476100767
0.102510698202498	1.00001410534510
0.103263885469731	1.00001330824951
0.104022606706291	1.00001197533379
0.104786902572473	1.00001164746101
0.105556814027320	1.00001072771442
0.106332382330816	1.00000979210098
0.107113649046100	1.00000813038448
0.107900656041692	1.00000779164247
0.108693445493738	1.00000700935639
0.109492059888265	1.00000612174270
0.110296542023467	1.00000404396060
0.111106935011991	1.00000444260952
0.111923282283249	1.00000355427103
0.112745627585748	1.00000260145409
0.113574014989432	1.00000214159669
0.114408488888045	1.00000148404934
0.115249094001510	1.00000082627742
0.116095875378325	1.00000026712601
0.116948878397976	0.999999773680079
0.117808148773372	0.999999306105752
0.118673732553293	0.999998883818331
0.119545676124857	0.999998503369131
0.120424026216007	0.999998187831311
0.121308829898016	0.999997904139517
0.122200134588007	0.999997663038790
0.123097988051497	0.999997502922857
0.124002438404955	0.999997385570270
0.124913534118380	0.999997046667839
0.125831324017901	0.999997172588402
0.126755857288391	0.999997168949151
0.127687183476106	0.999997208011622
0.128625352491335	0.999997209956408
0.129570414611081	0.999997285676548
0.130522420481750	0.999997386606397
0.131481421121870	0.999997487083569
0.132447467924821	0.999997644382809
0.133420612661590	0.999997755004242
0.134400907483547	0.999997938445209
0.135388404925241	0.999996389984703
0.136383157907211	0.999998220927959
0.137385219738825	0.999998468221000
0.138394644121136	0.999998586327310
0.139411485149761	0.999998870508654
0.140435797317780	0.999999053126130
0.141467635518653	0.999999249699913
0.142507055049167	0.999999414744047
0.143554111612394	0.999992832841666
0.144608861320682	0.999999768637499
0.145671360698656	0.999999959711460
0.146741666686252	0.999993296004701
0.147819836641766	1.00000026356903
0.148905928344928	1.00000029558827
0.150000000000000	1.00000053482462

==> Fig_t9_p7.txt <==
0.00134474840550565	0
0.00135462881208193	0
0.00136458181397323	0
0.00137460794456647	6.99844421493311e-06
0.00138470774116760	7.80664317839437e-06
0.00139488174503037	8.60599468100687e-06
0.00140513050138532	9.48210122341861e-06
0.00141545455946903	1.04397364861069e-05
0.00142585447255355	1.14856100662280e-05
0.00143633079797603	1.26273618564892e-05
0.00144688409716861	1.38725201781591e-05
0.00145751493568848	1.52296044396988e-05
0.00146822388324822	1.67076219170321e-05
0.00147901151374632	1.83162116641938e-05
0.00148987840529792	2.00656817187473e-05
0.00150082514026581	2.19670437795104e-05
0.00151185230529164	2.40320557625876e-05
0.00152296049132734	2.62732658268686e-05
0.00153415029366682	2.87037432264271e-05
0.00154542231197782	3.13386554954652e-05
0.00155677715033411	3.41922599019865e-05
0.00156821541724783	3.72810044885527e-05
0.00157973772570208	4.06220507197807e-05
0.00159134469318382	4.42336344613039e-05
0.00160303694171692	4.81351152015631e-05
0.00161481509789552	5.23470302618641e-05
0.00162667979291758	5.68911569902965e-05
0.00163863166261874	6.17905746964164e-05
0.00165067134750638	6.70697055608671e-05
0.00166279949279394	7.27544018845817e-05
0.00167501674843550	7.88720003373708e-05
0.00168732376916061	8.54510115203290e-05
0.00169972121450941	9.25230419399047e-05
0.00171220974886790	0.000100119189083698
0.00172479004150363	0.000108273747132885
0.00173746276660150	0.000117022505834662
0.00175022860329994	0.000126403146618448
0.00176308823572727	0.000136455339602941
0.00177604235303838	0.000147220786948064
0.00178909164945165	0.000158743408404634
0.00180223682428617	0.000171069238673107
0.00181547858199921	0.000184246682433757
0.00182881763222395	0.000198326511341310
0.00184225468980756	0.000213361867138781
0.00185579047484946	0.000229408832751508
0.00186942571273993	0.000246525607686849
0.00188316113419900	0.000264773403819623
0.00189699747531557	0.000284214879518874
0.00191093547758689	0.000304921020802945
0.00192497588795831	0.000326957639334574
0.00193911945886324	0.000350399121783758
0.00195336694826357	0.000375321612263829
0.00196771911969021	0.000401798650068757
0.00198217674228405	0.000429930925081977
0.00199674059083716	0.000459786826663749
0.00201141144583431	0.000491462062736750
0.00202619009349485	0.000525050477903174
0.00204107732581474	0.000560648901102434
0.00205607394060909	0.000598358606656962
0.00207118074155485	0.000638284487945678
0.00208639853823396	0.000680535575685553
0.00210172814617661	0.000725224996233051
0.00211717038690508	0.000772469996634006
0.00213272608797767	0.000822392168224530
0.00214839608303309	0.000875117343521473
0.00216418121183514	0.000930776236295726
0.00218008232031769	0.000989503406934623
0.00219610026063004	0.00105143852326575
0.00221223589118253	0.00111672605525179
0.00222849007669266	0.00118551465881282
0.00224486368823128	0.00125795784602974
0.00226135760326940	0.00133421586785131
0.00227797270572514	0.00141445014620843
0.00229470988601113	0.00149883308641259
0.00231157004108220	0.00158753535008457
0.00232855407448349	0.00168073705250485
0.00234566289639885	0.00177862296196229
0.00236289742369959	0.00188138238260739
0.00238025857999368	0.00198921051910419
0.00239774729567517	0.00210230774136633
0.00241536450797411	0.00222087991584803
0.00243311116100675	0.00234513831470460
0.00245098820582614	0.00247461980576810
0.00246899660047312	0.00261158576323196
0.00248713731002760	0.00275422681353792
0.00250541130666036	0.00290345388163171
0.00252381956968508	0.00305950647717374
0.00254236308561086	0.00322262853769083
0.00256104284819509	0.00339307201913214
0.00257985985849668	0.00357109536799956
0.00259881512492973	0.00375695462150619
0.00261790966331756	0.00395091904209741
0.00263714449694715	0.00415326142399941
0.00265652065662398	0.00436425978715540
0.00267603918072728	0.00458419767519952
0.00269570111526566	0.00481336463139473
0.00271550751393319	0.00505205508596929
0.00273545943816582	0.00530056880940757
0.00275555795719835	0.00555921105144787
0.00277580414812161	0.00582829252091577
0.00279619909594032	0.00610812874578225
0.00281674389363111	0.00639901787816915
0.00283743964220117	0.00670135586417954
0.00285828745074724	0.00701540256027922
0.00287928843651501	0.00734151768146962
0.00290044372495907	0.00768004146630039
0.00292175444980313	0.00803131953322564
0.00294322175310086	0.00839570142217849
0.00296484678529701	0.00877354097883717
0.00298663070528917	0.00916519442110179
0.00300857468048978	0.00957103159576484
0.00303067988688872	0.00999141184925217
0.00305294750911636	0.0104267078245915
0.00307537874050702	0.0108772946023590
0.00309797478316292	0.0113435493026336
0.00312073684801862	0.0118258531186153
0.00314366615490590	0.0123245905639844
0.00316676393261911	0.0128401494887790
0.00319003141898108	0.0133729192173594
0.00321346986090940	0.0139232965103462
0.00323708051448328	0.0144916708844327
0.00326086464501082	0.0150784475307928
0.00328482352709689	0.0156840212345702
0.00330895844471135	0.0163087952610018
0.00333327069125792	0.0169531737039530
0.00335776156964350	0.0176175579365270
0.00338243239234793	0.0183023653420408
0.00340728448149439	0.0190079883440873
0.00343231916892022	0.0197348496952151
0.00345753779624832	0.0204833518470247
0.00348294171495901	0.0212539012749498
0.00350853228646249	0.0220469100051759
0.00353431088217180	0.0228627848978382
0.00356027888357627	0.0237019381409089
0.00358643768231563	0.0245647705648921
0.00361278868025450	0.0254517077129259
0.00363933328955759	0.0263631106516459
0.00366607293276535	0.0272994661907985
0.00369300904287020	0.0282611028432506
0.00372014306339334	0.0292484461710883
0.00374747644846208	0.0302618905104201
0.00377501066288781	0.0313018463244091
0.00380274718224446	0.0323686925735982
0.00383068749294761	0.0334627422569952
0.00385883309233411	0.0345846269242645
0.00388718548874237	0.0357344921632473
0.00391574620159316	0.0369127977944843
0.00394451676147103	0.0381199128678521
0.00397349871020637	0.0393562129119597
0.00400269360095801	0.0406220680148980
0.00403210299829644	0.0419178391090044
0.00406172847828773	0.0432438827418085
0.00409157162857788	0.0446005506813063
0.00412163404847800	0.0459881861529492
0.00415191734904998	0.0474071394751927
0.00418242315319280	0.0488577372247610
0.00421315309572957	0.0503403073299567
0.00424410882349508	0.0518432965438771
0.00427529199542407	0.0534026515516961
0.00430670428264016	0.0549830332239448
0.00433834736854536	0.0565966638538101
0.00437022294891034	0.0582437895067682
0.00440233273196525	0.0599247085321244
0.00443467843849133	0.0616397025448157
0.00446726180191305	0.0633890369454775
0.00450008456839107	0.0651729772718258
0.00453314849691578	0.0669917665067222
0.00456645535940159	0.0688456533886420
0.00460000694078187	0.0707348659819726
0.00463380503910463	0.0726596355937945
0.00466785146562883	0.0746201753152648
0.00470214804492149	0.0766166873704967
0.00473669661495547	0.0786493671578182
0.00477149902720794	0.0807183940820991
0.00480655714675962	0.0828239774172869
0.00484187285239473	0.0849662385442651
0.00487744803670167	0.0871453543840575
0.00491328460617444	0.0893614622767892
0.00494938448131483	0.0916146952952781
0.00498574959673532	0.0939051782201670
0.00502238190126277	0.0962330265812331
0.00505928335804285	0.0985983372277486
0.00509645594464523	0.101001114752271
0.00513390165316962	0.103441672802032
0.00517162249035246	0.105919858168501
0.00520962047767450	0.108435783659952
0.00524789765146910	0.110989506542218
0.00528645606303140	0.113581050556534
0.00532529777872822	0.116210435777737
0.00536442488010881	0.118877669914598
0.00540383946401640	0.121582751210293
0.00544354364270056	0.124325658447874
0.00548353954393043	0.127106374739111
0.00552382931110868	0.129924850256862
0.00556441510338647	0.132781001324641
0.00560529909577907	0.135674867350330
0.00564648347928250	0.138606261419621
0.00568797046099087	0.141575138291555
0.00572976226421472	0.144575501562458
0.00577186112860014	0.147624931720242
0.00581426931024878	0.150705589004718
0.00585698908183881	0.153823279414269
0.00590002273274665	0.156977814359835
0.00594337256916972	0.160169040167671
0.00598704091424995	0.163396791957235
0.00603103010819839	0.166660899912203
0.00607534250842049	0.169961150891590
0.00611998048964255	0.173297331041805
0.00616494644403894	0.176669235165742
0.00621024278136028	0.180076618393064
0.00625587192906259	0.183519245112427
0.00630183633243739	0.186996881539744
0.00634813845474277	0.190509212327419
0.00639478077733529	0.194056034717064
0.00644176579980313	0.197636989750828
0.00648909604009988	0.201251809534408
0.00653677403467956	0.204900182438771
0.00658480233863254	0.208581821948676
0.00663318352582248	0.212296352796616
0.00668192018902424	0.216043426067189
0.00673101494006282	0.219822740140008
0.00678047040995337	0.223633882744860
0.00683028924904216	0.227476526403893
0.00688047412714861	0.231350260194691
0.00693102773370838	0.235254700336308
0.00698195277791752	0.239189459035735
0.00703325198887757	0.243154109427606
0.00708492811574193	0.247148227510329
0.00713698392786311	0.251171386707203
0.00718942221494118	0.255222800164166
0.00724224578717325	0.259303174025790
0.00729545747540404	0.263410695575455
0.00734906013127771	0.267545806197753
0.00740305662739049	0.271707531187938
0.00745744985744483	0.275895559482854
0.00751224273640428	0.280109412633492
0.00756743820064987	0.284348516600758
0.00762303920813736	0.288612599392284
0.00767904873855582	0.292900921358637
0.00773546979348728	0.297213062042540
0.00779230539656759	0.301548488932334
0.00784955859364850	0.305906672297448
0.00790723245296081	0.310287068696739
0.00796533006527890	0.314688745818997
0.00802385454408625	0.319112395492977
0.00808280902574241	0.323555688463763
0.00814219666965097	0.328020103312768
0.00820202065842897	0.332503441784674
0.00826228419807739	0.337005666416014
0.00832299051815301	0.341526255390847
0.00838414287194143	0.346064621054554
0.00844574453663146	0.350620154508458
0.00850779881349076	0.355192298714617
0.00857030902804266	0.359780419896289
0.00863327853024454	0.364384018841018
0.00869671069466717	0.369002434406070
0.00876060892067570	0.373635079759102
0.00882497663261177	0.378281338111460
0.00888981727997704	0.382940653341582
0.00895513433761802	0.387612409678903
0.00902093130591234	0.392295957982401
0.00908721171095630	0.396990743849791
0.00915397910475383	0.401695925483845
0.00922123706540689	0.406411473736350
0.00928898919730716	0.411136209383803
0.00935723913132927	0.415869727858244
0.00942599052502531	0.420611353148119
0.00949524706282087	0.425360430857836
0.00956501245621254	0.430116606891869
0.00963529044396673	0.434879082023908
0.00970608479232007	0.439647147874971
0.00977739929518125	0.444420304562803
0.00984923777433432	0.449197822064265
0.00992160407964352	0.453979253788054
0.00999450208925963	0.458763947854119
0.0100679357098277	0.463551185071456
0.0101419088766964	0.468340412791417
0.0102164255541293	0.473131026071201
0.0102914897355165	0.477922402642885
0.0103671054435897	0.482713854697067
0.0104432767306367	0.487504530470705
0.0105200076787196	0.492295003555738
0.0105973023998925	0.497083404403251
0.0106751650364230	0.501869410908141
0.0107535997610130	0.506652746103084
0.0108326107770235	0.511432575406614
0.0109122023186988	0.516208259710406
0.0109923786513942	0.520979470084081
0.0110731440718041	0.525745395571889
0.0111545029081925	0.530505497127572
0.0112364595206250	0.535259238741489
0.0113190183012023	0.540005965418995
0.0114021836742954	0.544745282794460
0.0114859600967832	0.549476443704270
0.0115703520582911	0.554198938863598
0.0116553640814313	0.558912192855054
0.0117410007220458	0.563615740733718
0.0118272665694498	0.568308933471494
0.0119141662466785	0.572991235038077
0.0120017044107341	0.577662159547460
0.0120898857528356	0.582321056043240
0.0121787149986706	0.586967596472872
0.0122681969086479	0.591600415039577
0.0123583362781530	0.596221054954054
0.0124491379378052	0.600826934734599
0.0125406067537162	0.605418332908400
0.0126327476277508	0.609994597703373
0.0127255654977901	0.614555388184760
0.0128190653379955	0.619100091469381
0.0129132521590758	0.623628039473774
0.0130081310085553	0.628139402506891
0.0131037069710445	0.632628808737479
0.0131999851685127	0.637108747385663
0.0132969707605624	0.641566011260882
0.0133946689447055	0.646004389991590
0.0134930849566425	0.650423429364501
0.0135922240705422	0.654822695172233
0.0136920915993253	0.659201730817544
0.0137926928949485	0.663560106591421
0.0138940333486913	0.667897440434169
0.0139961183914454	0.672213261152571
0.0140989534940052	0.676507171739617
0.0142025441673612	0.680778777206352
0.0143068959629957	0.685027594343650
0.0144120144731797	0.689253480423047
0.0145179053312727	0.693455788511631
0.0146245742120252	0.697633182145104
0.0147320268318820	0.701788203092554
0.0148402689492891	0.705918098494606
0.0149493063650019	0.710022780851473
0.0150591449223967	0.714102177617795
0.0151697905077830	0.718155919851416
0.0152812490507195	0.722183674625618
0.0153935265243320	0.726185159604697
0.0155066289456329	0.730159993960525
0.0156205623758441	0.734107961147025
0.0157353329207220	0.738028660998597
0.0158509467308841	0.741921810916460
0.0159674100021391	0.745787142872299
0.0160847289758188	0.749624377369362
0.0162029099391125	0.753433219504621
0.0163219592254042	0.757213366851308
0.0164418832146116	0.760964691657344
0.0165626883335283	0.764686793848059
0.0166843810561680	0.768379554400346
0.0168069679041120	0.772042642593858
0.0169304554468577	0.775675842834903
0.0170548503021717	0.779278946777782
0.0171801591364437	0.782851764098383
0.0173063886650443	0.786394053320775
0.0174335456526843	0.789905645946332
0.0175616369137778	0.793386198215734
0.0176906693128071	0.796835653088132
0.0178206497646905	0.800254206784586
0.0179515852351530	0.803641039318661
0.0180834827410998	0.806996367681556
0.0182163493509918	0.810319898138710
0.0183501921852250	0.813611548026851
0.0184850184165116	0.816871157988700
0.0186208352702646	0.820047757217296
0.0187576500249852	0.823293729928916
0.0188954700126525	0.826456490143026
0.0190343026191168	0.829586728822383
0.0191741552844948	0.832684374468568
0.0193150355035692	0.835748925224043
0.0194569508261896	0.838781434890966
0.0195999088576775	0.841780726575573
0.0197439172592335	0.844747057457659
0.0198889837483485	0.847680394963983
0.0200351160992167	0.850580711467153
0.0201823221431523	0.853447901436490
0.0203306097690097	0.856281918012869
0.0204799869236054	0.859082825751473
0.0206304616121447	0.861849527038305
0.0207820418986502	0.864584958041880
0.0209347359063942	0.867286207489161
0.0210885518183339	0.869954196689630
0.0212434978775499	0.872588986292215
0.0213995823876882	0.875190532844784
0.0215568137134048	0.877758908197821
0.0217152002808145	0.880294055705357
0.0218747505779417	0.882796135683920
0.0220354731551762	0.885265070994227
0.0221973766257306	0.887701001050757
0.0223604696661025	0.890103889495130
0.0225247610165389	0.892473855067565
0.0226902594815051	0.894810938301872
0.0228569739301564	0.897115177307134
0.0230249132968133	0.899385457607559
0.0231940865814402	0.901625422354552
0.0233645028501280	0.903832130339846
0.0235361712355797	0.906005566497079
0.0237091009376002	0.908147725535658
0.0238833012235886	0.910257169463237
0.0240587814290358	0.912334497264914
0.0242355509580239	0.914379860268220
0.0244136192837309	0.916393409717625
0.0245929959489377	0.918375244326756
0.0247736905665402	0.920325525971618
0.0249557128200638	0.922244432999982
0.0251390724641829	0.924131769550686
0.0253237793252431	0.925988655800178
0.0255098433017885	0.927814301501706
0.0256972743650915	0.929609253206229
0.0258860825596875	0.931373484090606
0.0260762780039132	0.933107473019604
0.0262678708904487	0.934811480843264
0.0264608714868639	0.936485327678283
0.0266552901361685	0.938129403972334
0.0268511372573666	0.939743923701336
0.0270484233460150	0.941329054137578
0.0272471589747853	0.942885098990570
0.0274473547940310	0.944412184686078
0.0276490215323578	0.945910522532231
0.0278521699971989	0.947342838779149
0.0280568110753943	0.948820227954050
0.0282629557337734	0.950235946997863
0.0284706150197438	0.951621922382192
0.0286798000618826	0.952979340783268
0.0288905220705333	0.954311715427308
0.0291027923384059	0.955616004721247
0.0293166222411827	0.956893564702906
0.0295320232381277	0.958143768373901
0.0297490068727008	0.959369538153905
0.0299675847731761	0.960568550230759
0.0301877686532654	0.961741972727716
0.0304095703127460	0.962889946267154
0.0306330016380927	0.964012871252153
0.0308580746031151	0.965111033041025
0.0310848012695991	0.966184653999465
0.0313131937879536	0.967234040538365
0.0315432643978611	0.968259545168282
0.0317750254289344	0.969261398040721
0.0320084893013764	0.970239878816139
0.0322436685266466	0.971195422491376
0.0324805757081311	0.972128170228419
0.0327192235418181	0.973038512233971
0.0329596248169785	0.973925816848628
0.0332017924168509	0.974793090223631
0.0334457393193322	0.975637983344589
0.0336914785976733	0.976461648516783
0.0339390234211795	0.977264454593609
0.0341883870559162	0.978046661854897
0.0344395828654199	0.978808668784100
0.0346926243114143	0.979549970547613
0.0349475249545321	0.980273047938473
0.0352042984550411	0.980976098272671
0.0354629585735767	0.981660123319132
0.0357235191718791	0.982325531968672
0.0359859942135365	0.982972514302258
0.0362503977647329	0.983601464873034
0.0365167439950026	0.984212663600815
0.0367850471779887	0.984806398259819
0.0370553216922087	0.985383030057567
0.0373275820218251	0.985942928174237
0.0376018427574208	0.986486297393570
0.0378781185967820	0.986938633197332
0.0381564243456853	0.987524823371657
0.0384367749186914	0.988020632567567
0.0387191853399441	0.988501110350771
0.0390036707439757	0.988966815216033
0.0392902463765179	0.989417747934005
0.0395789275953191	0.989854442688758
0.0398697298709671	0.990277119140883
0.0401626687877182	0.990686036993520
0.0404577600443329	0.991081572050037
0.0407550194549163	0.991463899760513
0.0410544629497665	0.991833531982031
0.0413561065762278	0.992190590914071
0.0416599664995504	0.992535373942700
0.0419660590037576	0.992868273466301
0.0422744004925177	0.993189421924308
0.0425850074900234	0.993499253000147
0.0428978966418772	0.993797970860034
0.0432130847159837	0.994085842946373
0.0435305886034478	0.994363173860088
0.0438504253194804	0.994630165858814
0.0441726120043097	0.994887291620664
0.0444971659241003	0.995134537068327
0.0448241044718780	0.995372166798182
0.0451534451684623	0.995601016866923
0.0454852056634053	0.995820617625281
0.0458194037359371	0.996031562375689
0.0461560572959193	0.996172625294235
0.0464951843848043	0.996428235976810
0.0468368031766023	0.996614379501107
0.0471809319788552	0.996792981506440
0.0475275892336178	0.996963790918212
0.0478767935184462	0.997127592756042
0.0482285635473930	0.997284328033900
0.0485829181720108	0.997434145096798
0.0489398763823619	0.997574714967055
0.0492994573080361	0.997714204873799
0.0496616802191764	0.997844870979023
0.0500265645275109	0.997969541614847
0.0503941297873935	0.998088410130446
0.0507643956968520	0.998201745253117
0.0511373820986433	0.998309650537131
0.0515131089813172	0.998411188366851
0.0518915964802872	0.998510081760257
0.0522728648789099	0.998603027608714
0.0526569346095719	0.998691295163975
0.0530438262547846	0.998775087552054
0.0534335605482876	0.998854373205540
0.0538261583761594	0.998929592479883
0.0542216407779368	0.999001268147957
0.0546200289477429	0.999068812459484
0.0550213442354225	0.999132784735067
0.0554256081476858	0.999192713864865
0.0558328423492619	0.999250201896568
0.0562430686640592	0.999303981586716
0.0566563090763353	0.999316155947751
0.0570725857318746	0.999402482899094
0.0574919209391758	0.999447514050188
0.0579143371706469	0.999489758780055
0.0583398570638099	0.999529343393837
0.0587685034225136	0.999566731619751
0.0592002992181560	0.999601641854253
0.0596352675909149	0.999634278194929
0.0600734318509886	0.999664913244290
0.0605148154798446	0.999693474670757
0.0609594421314781	0.999720130377617
0.0614073356336800	0.999744818506801
0.0618585199893133	0.999766143377705
0.0623130193775998	0.999789546092126
0.0627708581554156	0.999809250325490
0.0632320608585967	0.999828013984542
0.0636966522032536	0.999845156096377
0.0641646570870962	0.999860801016167
0.0646361005907678	0.999875556590160
0.0651110079791889	0.999889006793887
0.0655894047029122	0.999901325409213
0.0660713163994852	0.999912597687311
0.0665567688948252	0.999923090204369
0.0670457882046025	0.999932581425162
0.0675384005356353	0.999941235321491
0.0680346322872937	0.999949023272697
0.0685345100529144	0.999956079723453
0.0690380606212265	0.999962704881550
0.0695453109777862	0.999968522074615
0.0700562883064234	0.999973750792695
0.0705710199906989	0.999978446714681
0.0710895336153713	0.999979713288757
0.0716118569678753	0.999986349347819
0.0721380180398114	0.999989658288145
0.0726680450284454	0.999992519163130
0.0732019663382198	0.999995089445088
0.0737398105822760	0.999997282122436
0.0742816065839875	0.999999157622610
0.0748273833785049	1.00000081336436
0.0753771702143116	1.00000210616899
0.0759309965547913	1.00000331542720
0.0764888920798070	1.00000424183765
0.0770508866872917	1.00000491292694
0.0776170104948505	1.00000558749984
0.0781872938413746	1.00000601283676
0.0787617672886672	1.00000625896746
0.0793404616230813	1.00000654527932
0.0799234078571698	1.00000658551559
0.0805106372313470	1.00000663964473
0.0811021812155633	1.00000656181802
0.0816980715109913	1.00000458264593
0.0822983400517249	1.00000625899321
0.0829030190064907	1.00000602735924
0.0835121407803719	1.00000576086585
0.0841257380165445	1.00000547517300
0.0847438435980274	1.00000507306009
0.0853664906494441	1.00000481500809
0.0859937125387981	1.00000444833520
0.0866255428792607	1.00000396746856
0.0872620155309731	1.00000341443078
0.0879031646028604	1.00000344016367
0.0885490244544596	1.00000308473496
0.0891996296977611	1.00000278062693
0.0898550151990634	1.00000245684631
0.0905152160808416	1.00000214413709
0.0911802677236301	1.00000186378099
0.0918502057679181	1.00000138094212
0.0925250661160595	1.00000129666154
0.0932048849341977	1.00000105084904
0.0938896986542030	1.00000082800402
0.0945795439756253	1.00000063357962
0.0952744578676609	1.00000046286711
0.0959744775711335	1.00000013982086
0.0966796406004903	1.00000000345979
0.0973899847458120	0.999999990970750
0.0981055480748384	0.999999886212104
0.0988263689350081	0.999999754682079
0.0995524859555138	0.999999570416719
0.100283938049372	0.999999598787249
0.101020764415510	0.999999552017052
0.101763004540864	0.999999476484385
0.102510698202498	0.999999469327651
0.103263885469731	0.999999413085311
0.104022606706291	0.999998885947060
0.104786902572473	0.999999424492805
0.105556814027320	0.999999407734612
0.106332382330816	0.999999401009197
0.107113649046100	0.999998680588026
0.107900656041692	0.999999289330297
0.108693445493738	0.999999445070907
0.109492059888265	0.999999479540715
0.110296542023467	0.999998298916597
0.111106935011991	0.999999571722495
0.111923282283249	0.999999520045511
0.112745627585748	0.999999360884094
0.113574014989432	0.999999654405153
0.114408488888045	0.999999701588634
0.115249094001510	0.999999700593634
0.116095875378325	0.999999746631934
0.116948878397976	0.999999805756256
0.117808148773372	0.999999839008767
0.118673732553293	0.999999864798366
0.119545676124857	0.999999880222513
0.120424026216007	0.999999909597816
0.121308829898016	0.999999920381149
0.122200134588007	0.999999924810824
0.123097988051497	0.999999963797840
0.124002438404955	1.00000000072634
0.124913534118380	0.999999773828006
0.125831324017901	0.999999971451063
0.126755857288391	1.00000000194167
0.127687183476106	1.00000004085115
0.128625352491335	1.00000001083231
0.129570414611081	1.00000002527586
0.130522420481750	1.00000003844266
0.131481421121870	1.00000002848673
0.132447467924821	1.00000005423879
0.133420612661590	1.00000001600398
0.134400907483547	1.00000003578291
0.135388404925241	0.999998316537288
0.136383157907211	0.999999957537676
0.137385219738825	1.00000001275615
0.138394644121136	0.999999933121821
0.139411485149761	1.00000001914193
0.140435797317780	1.00000000273773
0.141467635518653	1.00000000181953
0.142507055049167	0.999999972665396
0.143554111612394	0.999993195793133
0.144608861320682	0.999999956194371
0.145671360698656	0.999999973888770
0.146741666686252	0.999993141591257
0.147819836641766	0.999999960336237
0.148905928344928	0.999999850629485
0.150000000000000	0.999999959477356

==> Nonlinear_R1.txt <==
-20	-5.76918356176168
-19.9600000000000	-5.63245580806876
-19.9200000000000	-5.49004763894153
-19.8800000000000	-5.34208602572672
-19.8400000000000	-5.18870435690800
-19.8000000000000	-5.03004235935219
-19.7600000000000	-4.86624601201232
-19.7200000000000	-4.69746745206531
-19.6800000000000	-4.52386487346648
-19.6400000000000	-4.34560241791403
-19.6000000000000	-4.16285005822204
-19.5600000000000	-3.97578347411138
-19.5200000000000	-3.78458392043462
-19.4800000000000	-3.58943808785818
-19.4400000000000	-3.39053795603890
-19.4000000000000	-3.18808063933450
-19.3600000000000	-2.98226822510085
-19.3200000000000	-2.77330760463704
-19.2800000000000	-2.56141029684750
-19.2400000000000	-2.34679226470143
-19.2000000000000	-2.12967372457807
-19.1600000000000	-1.91027894859619
-19.1200000000000	-1.68883606003645
-19.0800000000000	-1.46557682197564
-19.0400000000000	-1.24073641925854
-19	-1.01455323394822
-18.9600000000000	-0.787268614400675
-18.9200000000000	-0.559126638123408
-18.8800000000000	-0.330373868585646
-18.8400000000000	-0.101259106158074
-18.8000000000000	0.127966866627381
-18.7600000000000	0.357051545301118
-18.7200000000000	0.585740968952549
-18.6800000000000	0.813779990780242
-18.6400000000000	1.04091255346749
-18.6000000000000	1.26688196914302
-18.5600000000000	1.49143120367723
-18.5200000000000	1.71430316505547
-18.4800000000000	1.93524099555771
-18.4400000000000	2.15398836746660
-18.4000000000000	2.37028978201528
-18.3600000000000	2.58389087127474
-18.3200000000000	2.79453870267587
-18.2800000000000	3.00198208584701
-18.2400000000000	3.20597188144205
-18.2000000000000	3.40626131162375
-18.1600000000000	3.60260627185896
-18.1200000000000	3.79476564367444
-18.0800000000000	3.98250160801105
-18.0400000000000	4.16557995881135
-18	4.34377041646145
-17.9600000000000	4.51684694070652
-17.9200000000000	4.68458804264878
-17.8800000000000	4.84677709543085
-17.8400000000000	5.00320264320156
-17.8000000000000	5.15365870795444
-17.7600000000000	5.29794509382467
-17.7200000000000	5.43586768842297
-17.6800000000000	5.56723876078286
-17.6400000000000	5.69187725549056
-17.6000000000000	5.80960908256465
-17.5600000000000	5.92026740264854
-17.5200000000000	6.02369290707615
-17.4800000000000	6.11973409236740
-17.4400000000000	6.20824752871048
-17.4000000000000	6.28909812198420
-17.3600000000000	6.36215936887385
-17.3200000000000	6.42731360463423
-17.2800000000000	6.48445224305226
-17.2400000000000	6.53347600816417
-17.2000000000000	6.57429515728251
-17.1600000000000	6.60682969489113
-17.1200000000000	6.63100957696867
-17.0800000000000	6.64677490530461
-17.0400000000000	6.65407611137653
-17	6.65287412936116
-16.9600000000000	6.64314055785841
-16.9200000000000	6.62485780991286
-16.8800000000000	6.59801925092499
-16.8400000000000	6.56262932405137
-16.8000000000000	6.51870366270255
-16.7600000000000	6.46626918975521
-16.7200000000000	6.40536420310675
-16.6800000000000	6.33603844720984
-16.6400000000000	6.25835317023722
-16.6000000000000	6.17238116653838
-16.5600000000000	6.07820680406373
-16.5200000000000	5.97592603644530
-16.4800000000000	5.86564639943826
-16.4400000000000	5.74748699144219
-16.4000000000000	5.62157843783901
-16.3600000000000	5.48806283889960
-16.3200000000000	5.34709370103124
-16.2800000000000	5.19883585115479
-16.2400000000000	5.04346533402218
-16.2000000000000	4.88116929230264
-16.1600000000000	4.71214582929017
-16.1200000000000	4.53660385410387
-16.0800000000000	4.35476290927785
-16.0400000000000	4.16685298065840
-16	3.97311428955322
-15.9600000000000	3.77379706709975
-15.9200000000000	3.56916131084641
-15.8800000000000	3.35947652356764
-15.8400000000000	3.14502143435862
-15.8000000000000	2.92608370208522
-15.7600000000000	2.70295960129161
-15.7200000000000	2.47595369069747
-15.6800000000000	2.24537846444613
-15.6400000000000	2.01155398629397
-15.6000000000000	1.77480750696404
-15.5600000000000	1.53547306491504
-15.5200000000000	1.29389107081082
-15.4800000000000	1.05040787600539
-15.4400000000000	0.805375325391682
-15.4000000000000	0.559150294994487
-15.3600000000000	0.312094214720993
-15.3200000000000	0.0645725767148682
-15.2800000000000	-0.183045570206633
-15.2400000000000	-0.430388139518758
-15.2000000000000	-0.677080538813462
-15.1600000000000	-0.922746213901349
-15.1200000000000	-1.16700720457773
-15.0800000000000	-1.40948471140579
-15.0400000000000	-1.64979967283855
-15	-1.88757335196341
-14.9600000000000	-2.12242793212632
-14.9200000000000	-2.35398712065500
-14.8800000000000	-2.58187675987143
-14.8400000000000	-2.80572544455034
-14.8000000000000	-3.02516514495095
-14.7600000000000	-3.23983183451716
-14.7200000000000	-3.44936612131238
-14.6800000000000	-3.65341388222474
-14.6400000000000	-3.85162689895261
-14.6000000000000	-4.04366349474900
-14.5600000000000	-4.22918917088099
-14.5200000000000	-4.40787724173140
-14.4800000000000	-4.57940946744849
-14.4400000000000	-4.74347668302303
-14.4000000000000	-4.89977942265448
-14.3600000000000	-5.04802853824283
-14.3200000000000	-5.18794581082774
-14.2800000000000	-5.31926455377615
-14.2400000000000	-5.44173020650573
-14.2000000000000	-5.55510091751630
-14.1600000000000	-5.65914811548871
-14.1200000000000	-5.75365706720227
-14.0800000000000	-5.83842742100992
-14.0400000000000	-5.91327373460755
-14	-5.97802598582661
-13.9600000000000	-6.03253006517910
-13.9200000000000	-6.07664824888283
-13.8800000000000	-6.11025965109829
-13.8400000000000	-6.13326065411323
-13.8000000000000	-6.14556531521826
-13.7600000000000	-6.14710574902763
-13.7200000000000	-6.13783248401143
-13.6800000000000	-6.11771479202169
-13.6400000000000	-6.08674098961266
-13.6000000000000	-6.04491870997738
-13.5600000000000	-5.99227514434627
-13.5200000000000	-5.92885725172115
-13.4800000000000	-5.85473193584798
-13.4400000000000	-5.76998618836530
-13.4000000000000	-5.67472719710130
-13.3600000000000	-5.56908241853255
-13.3200000000000	-5.45319961346019
-13.2800000000000	-5.32724684500530
-13.2400000000000	-5.19141243807452
-13.2000000000000	-5.04590489950012
-13.1600000000000	-4.89095279811381
-13.1200000000000	-4.72680460407375
-13.0800000000000	-4.55372848682610
-13.0400000000000	-4.37201207114842
-13	-4.18196215079168
-12.9600000000000	-3.98390435930968
-12.9200000000000	-3.77818279773981
-12.8800000000000	-3.56515961887918
-12.8400000000000	-3.34521456798034
-12.8000000000000	-3.11874447977705
-12.7600000000000	-2.88616273183739
-12.7200000000000	-2.64789865433433
-12.6800000000000	-2.40439689641375
-12.6400000000000	-2.15611674944154
-12.6000000000000	-1.90353142750507
-12.5600000000000	-1.64712730565055
-12.5200000000000	-1.38740311643785
-12.4800000000000	-1.12486910550332
-12.4400000000000	-0.860046146927934
-12.4000000000000	-0.593464819318242
-12.3600000000000	-0.325664443620180
-12.3200000000000	-0.0571920837990773
-12.2800000000000	0.211398488367414
-12.2400000000000	0.479547863018117
-12.2000000000000	0.746692094979885
-12.1600000000000	1.01226383798236
-12.1200000000000	1.27569350860131
-12.0800000000000	1.53641047809505
-12.0400000000000	1.79384429018346
-12	2.04742590269862
-11.9600000000000	2.29658895092141
-11.9200000000000	2.54077103030126
-11.8800000000000	2.77941499614273
-11.8400000000000	3.01197027772818
-11.8000000000000	3.23789420423669
-11.7600000000000	3.45665333971008
-11.7200000000000	3.66772482421024
-11.6800000000000	3.87059771821098
-11.6400000000000	4.06477434716707
-11.6000000000000	4.24977164310863
-11.5600000000000	4.42512248001737
-11.5200000000000	4.59037699965543
-11.4800000000000	4.74510392443618
-11.4400000000000	4.88889185384995
-11.4000000000000	5.02135054088991
-11.3600000000000	5.14211214485740
-11.3200000000000	5.25083245687199
-11.2800000000000	5.34719209436055
-11.2400000000000	5.43089766075987
-11.2000000000000	5.50168286663248
-11.1600000000000	5.55930960837193
-11.1200000000000	5.60356900065790
-11.0800000000000	5.63428235881490
-11.0400000000000	5.65130212723326
-11	5.65451275002414
-10.9600000000000	5.64383148010623
-10.9200000000000	5.61920912295753
-10.8800000000000	5.58063071131328
-10.8400000000000	5.52811610715120
-10.8000000000000	5.46172052737682
-10.7600000000000	5.38153498970653
-10.7200000000000	5.28768667534393
-10.6800000000000	5.18033920515549
-10.6400000000000	5.05969282617693
-10.6000000000000	4.92598450541946
-10.5600000000000	4.77948792809802
-10.5200000000000	4.62051339757061
-10.4800000000000	4.44940763445856
-10.4400000000000	4.26655347261416
-10.4000000000000	4.07236944981230
-10.3600000000000	3.86730929126795
-10.3200000000000	3.65186128432214
-10.2800000000000	3.42654754289255
-10.2400000000000	3.19192316055574
-10.2000000000000	2.94857525141126
-10.1600000000000	2.69712187817552
-10.1200000000000	2.43821086726738
-10.0800000000000	2.17251851097060
-10.0400000000000	1.90074815710210
-10	1.62362868696205
-9.96000000000000	1.34191288271188
-9.92000000000000	1.05637568569920
-9.88000000000000	0.767812347640125
-9.84000000000000	0.477036476964596
-9.80000000000000	0.184877983043103
-9.76000000000000	-0.107819078573739
-9.72000000000000	-0.400198756341506
-9.68000000000000	-0.691395544344060
-9.64000000000000	-0.980536810919921
-9.60000000000000	-1.26674530942033
-9.56000000000000	-1.54914176577834
-9.52000000000000	-1.82684753712068
-9.48000000000000	-2.09898733520325
-9.44000000000000	-2.36469200800408
-9.40000000000000	-2.62310137236029
-9.36000000000000	-2.87336709009331
-9.32000000000000	-3.11465557963233
-9.28000000000000	-3.34615095471440
-9.24000000000000	-3.56705798132417
-9.20000000000000	-3.77660504362638
-9.16000000000000	-3.97404710925346
-9.12000000000000	-4.15866868393109
-9.08000000000000	-4.32978674506663
-9.04000000000000	-4.48675364358688
-9	-4.62895996299506
-8.96000000000000	-4.75583732432651
-8.92000000000000	-4.86686112542048
-8.88000000000000	-4.96155320269167
-8.84000000000000	-5.03948440338602
-8.80000000000000	-5.10027705614054
-8.76000000000000	-5.14360732754005
-8.72000000000000	-5.16920745227792
-8.68000000000000	-5.17686782448425
-8.64000000000000	-5.16643893778822
-8.60000000000000	-5.13783316173126
-8.56000000000000	-5.09102634224991
-8.52000000000000	-5.02605921410136
-8.48000000000000	-4.94303861331511
-8.44000000000000	-4.84213847802236
-8.40000000000000	-4.72360062634266
-8.36000000000000	-4.58773530039787
-8.32000000000000	-4.43492146597840
-8.28000000000000	-4.26560685790616
-8.24000000000000	-4.08030776172827
-8.20000000000000	-3.87960852303106
-8.16000000000000	-3.66416077639310
-8.12000000000000	-3.43468238679308
-8.08000000000000	-3.19195609716065
-8.04000000000000	-2.93682787670075
-8	-2.67020496563780
-7.96000000000000	-2.39305361311597
-7.92000000000000	-2.10639650615011
-7.88000000000000	-1.81130988875542
-7.84000000000000	-1.50892037168441
-7.80000000000000	-1.20040143456884
-7.76000000000000	-0.886969623700297
-7.72000000000000	-0.569880450181457
-7.68000000000000	-0.250423994738096
-7.64000000000000	0.0700797729015959
-7.60000000000000	0.390285950488770
-7.56000000000000	0.708829924307798
-7.52000000000000	1.02433284175879
-7.48000000000000	1.33540732063165
-7.44000000000000	1.64066337841140
-7.40000000000000	1.93871456311235
-7.36000000000000	2.22818426527725
-7.32000000000000	2.50771218891483
-7.28000000000000	2.77596095728788
-7.24000000000000	3.03162282761515
-7.20000000000000	3.27342648692840
-7.16000000000000	3.50014389953617
-7.12000000000000	3.71059717480475
-7.08000000000000	3.90366542228575
-7.04000000000000	4.07829155961045
-7	4.23348903704899
-6.96000000000000	4.36834844121225
-6.92000000000000	4.48204393906900
-6.88000000000000	4.57383952227764
-6.84000000000000	4.64309501080634
-6.80000000000000	4.68927177395299
-6.76000000000000	4.71193812619464
-6.72000000000000	4.71077435481145
-6.68000000000000	4.68557733595981
-6.64000000000000	4.63626469583017
-6.60000000000000	4.56287847373430
-6.56000000000000	4.46558824444142
-6.52000000000000	4.34469365783893
-6.48000000000000	4.20062635504830
-6.44000000000000	4.03395122149485
-6.40000000000000	3.84536693912760
-6.36000000000000	3.63570580202466
-6.32000000000000	3.40593276201622
-6.28000000000000	3.15714367371877
-6.24000000000000	2.89056271151615
-6.20000000000000	2.60753893454799
-6.16000000000000	2.30954197968675
-6.12000000000000	1.99815686679908
-6.08000000000000	1.67507790530323
-6.04000000000000	1.34210169614633
-6	1.00111922883380
-5.96000000000000	0.654107079036703
-5.92000000000000	0.303117718576798
-5.88000000000000	-0.0497310437779088
-5.84000000000000	-0.402267465292975
-5.80000000000000	-0.752278083306921
-5.76000000000000	-1.09752070001881
-5.72000000000000	-1.43573808985053
-5.68000000000000	-1.76467237312671
-5.64000000000000	-2.08207999154515
-5.60000000000000	-2.38574721250692
-5.56000000000000	-2.67350608089079
-5.52000000000000	-2.94325072834821
-5.48000000000000	-3.19295394173628
-5.44000000000000	-3.42068388395737
-5.40000000000000	-3.62462085232679
-5.36000000000000	-3.80307395171803
-5.32000000000000	-3.95449755223501
-5.28000000000000	-4.07750739412874
-5.24000000000000	-4.17089619621133
-5.20000000000000	-4.23364861823559
-5.16000000000000	-4.26495542271325
-5.12000000000000	-4.26422667755889
-5.08000000000000	-4.23110383789075
-5.04000000000000	-4.16547054341925
-5	-4.06746196723637
-4.96000000000000	-3.93747255261284
-4.92000000000000	-3.77616197674433
-4.88000000000000	-3.58445918439054
-4.84000000000000	-3.36356434014737
-4.80000000000000	-3.11494855580286
-4.76000000000000	-2.84035125896748
-4.72000000000000	-2.54177508104524
-4.68000000000000	-2.22147815671949
-4.64000000000000	-1.88196374354949
-4.60000000000000	-1.52596708907931
-4.56000000000000	-1.15643949409664
-4.52000000000000	-0.776529544374987
-4.48000000000000	-0.389561509391482
-4.44000000000000	0.000989064893435474
-4.40000000000000	0.391522511131292
-4.36000000000000	0.778344852228565
-4.32000000000000	1.15770014278821
-4.28000000000000	1.52580517619258
-4.24000000000000	1.87888635400097
-4.20000000000000	2.21321847366779
-4.16000000000000	2.52516514875314
-4.12000000000000	2.81122053317155
-4.08000000000000	3.06805197805209
-4.04000000000000	3.29254320696711
-4	3.48183755319554
-3.96000000000000	3.63338076195850
-3.92000000000000	3.74496282190168
-3.88000000000000	3.81475825427080
-3.84000000000000	3.84136425607173
-3.80000000000000	3.82383606592266
-3.76000000000000	3.76171889925244
-3.72000000000000	3.65507578398706
-3.68000000000000	3.50451061995166
-3.64000000000000	3.31118578599029
-3.60000000000000	3.07683362938216
-3.56000000000000	2.80376119363115
-3.52000000000000	2.49484757423339
-3.48000000000000	2.15353333865887
-3.44000000000000	1.78380150753278
-3.40000000000000	1.39014966979764
-3.36000000000000	0.977552896283797
-3.32000000000000	0.551417224262575
-3.28000000000000	0.117523610650170
-3.24000000000000	-0.318037606220958
-3.20000000000000	-0.748941537034329
-3.16000000000000	-1.16871248895261
-3.12000000000000	-1.57081606320152
-3.08000000000000	-1.94875882962869
-3.04000000000000	-2.29619458617436
-3	-2.60703598199106
-2.96000000000000	-2.87557004650539
-2.92000000000000	-3.09657592676316
-2.88000000000000	-3.26544289642639
-2.84000000000000	-3.37828646707677
-2.80000000000000	-3.43206021213008
-2.76000000000000	-3.42466071263241
-2.72000000000000	-3.35502286028102
-2.68000000000000	-3.22320261480288
-2.64000000000000	-3.03044421969680
-2.60000000000000	-2.77922884233756
-2.56000000000000	-2.47330163211192
-2.52000000000000	-2.11767429451187
-2.48000000000000	-1.71860047093805
-2.44000000000000	-1.28352150413817
-2.40000000000000	-0.820980567865760
-2.36000000000000	-0.340503655555392
-2.32000000000000	0.147553436033095
-2.28000000000000	0.632192221064950
-2.24000000000000	1.10199192642316
-2.20000000000000	1.54536133736555
-2.16000000000000	1.95081908672567
-2.12000000000000	2.30729812005086
-2.08000000000000	2.60446871077225
-2.04000000000000	2.83307297786000
-2	2.98526241020645
-1.96000000000000	3.05492847404684
-1.92000000000000	3.03801502979193
-1.88000000000000	2.93280008182142
-1.84000000000000	2.74013340969386
-1.80000000000000	2.46361597354819
-1.76000000000000	2.10970675175131
-1.72000000000000	1.68774296434005
-1.68000000000000	1.20986057513095
-1.64000000000000	0.690803661712248
-1.60000000000000	0.147613802149475
-1.56000000000000	-0.400805858956403
-1.52000000000000	-0.934252669396106
-1.48000000000000	-1.43190787898470
-1.44000000000000	-1.87313002859113
-1.40000000000000	-2.23833942937468
-1.36000000000000	-2.50996659034146
-1.32000000000000	-2.67342875775603
-1.28000000000000	-2.71809001046969
-1.24000000000000	-2.63815216559733
-1.20000000000000	-2.43341678892029
-1.16000000000000	-2.10985371555516
-1.12000000000000	-1.67990963425146
-1.08000000000000	-1.16249252382132
-1.04000000000000	-0.582575123643155
-1	0.0296258335255469
-0.960000000000000	0.639917413808953
-0.920000000000000	1.21184025898671
-0.880000000000000	1.70878031450723
-0.840000000000000	2.09640130851477
-0.800000000000000	2.34527147162136
-0.760000000000000	2.43351180113275
-0.720000000000000	2.34925072611021
-0.680000000000000	2.09263724586249
-0.640000000000000	1.67714846673365
-0.600000000000000	1.12993540595938
-0.560000000000000	0.490989978688768
-0.520000000000000	-0.189008503042346
-0.480000000000000	-0.852195325926609
-0.440000000000000	-1.43825021735567
-0.400000000000000	-1.89006076127495
-0.360000000000000	-2.15984429680966
-0.320000000000000	-2.21509055539391
-0.280000000000000	-2.04357386786607
-0.240000000000000	-1.65665237909953
-0.200000000000000	-1.09015085300280
-0.160000000000000	-0.402330075342405
-0.120000000000000	0.331223045662101
-0.0800000000000000	1.02552250028082
-0.0400000000000000	1.59619441499065
0	1.97040282148990
0.0400000000000000	2.09720504565202
0.0800000000000000	1.95573978565903
0.120000000000000	1.55979814865180
0.160000000000000	0.957747036540798
0.200000000000000	0.227424238746529
0.240000000000000	-0.533588581453737
0.280000000000000	-1.22111827614590
0.320000000000000	-1.73913457856099
0.360000000000000	-2.01385177144527
0.400000000000000	-2.00497339444865
0.440000000000000	-1.71222830268835
0.480000000000000	-1.17604897476293
0.520000000000000	-0.472159502656250
0.560000000000000	0.299186537941118
0.600000000000000	1.02771788492385
0.640000000000000	1.60920646470485
0.680000000000000	1.96063623139411
0.720000000000000	2.03219273556160
0.760000000000000	1.81430086336172
0.800000000000000	1.33872064979171
0.840000000000000	0.673627877170065
0.880000000000000	-0.0864918920821848
0.920000000000000	-0.834559612513578
0.960000000000000	-1.46616777464290
1	-1.89417066674580
1.04000000000000	-2.06054646490720
1.08000000000000	-1.94393785531343
1.12000000000000	-1.56194590716466
1.16000000000000	-0.968020618987420
1.20000000000000	-0.243546281858689
1.24000000000000	0.513644516333279
1.28000000000000	1.20265906441765
1.32000000000000	1.73297866921835
1.36000000000000	2.03615458035630
1.40000000000000	2.07428753660534
1.44000000000000	1.84429816495147
1.48000000000000	1.37758565500818
1.52000000000000	0.735283999472106
1.56000000000000	-0.000121537717670474
1.60000000000000	-0.735627320563847
1.64000000000000	-1.37954763962988
1.68000000000000	-1.85284676389614
1.72000000000000	-2.09858737510180
1.76000000000000	-2.08840713569294
1.80000000000000	-1.82534391921823
1.84000000000000	-1.34280025077117
1.88000000000000	-0.699908759286775
1.92000000000000	0.0260232380530963
1.96000000000000	0.748996495436181
2	1.38455307435130
2.04000000000000	1.85954567416889
2.08000000000000	2.12033305353008
2.12000000000000	2.13851788028768
2.16000000000000	1.91365913192902
2.20000000000000	1.47275583008746
2.24000000000000	0.866668918953369
2.28000000000000	0.163982060265792
2.32000000000000	-0.556934903396416
2.36000000000000	-1.21672910349967
2.40000000000000	-1.74374585034510
2.44000000000000	-2.08165109898633
2.48000000000000	-2.19520853533279
2.52000000000000	-2.07365206540795
2.56000000000000	-1.73137113532124
2.60000000000000	-1.20592054703186
2.64000000000000	-0.553646591043776
2.68000000000000	0.156541042788279
2.72000000000000	0.850549457713621
2.76000000000000	1.45683961753717
2.80000000000000	1.91371716161551
2.84000000000000	2.17544787498154
2.88000000000000	2.21661333807033
2.92000000000000	2.03431966243032
2.96000000000000	1.64810023276904
3	1.09758800882944
3.04000000000000	0.438250766189453
3.08000000000000	-0.264336913281898
3.12000000000000	-0.941083960092977
3.16000000000000	-1.52617062752826
3.20000000000000	-1.96337172705921
3.24000000000000	-2.21131942991326
3.28000000000000	-2.24723038539146
3.32000000000000	-2.06878314829296
3.36000000000000	-1.69401684453850
3.40000000000000	-1.15931228149194
3.44000000000000	-0.515694338035429
3.48000000000000	0.176156529431115
3.52000000000000	0.851688054716929
3.56000000000000	1.44850128371662
3.60000000000000	1.91205763215279
3.64000000000000	2.20055416713234
3.68000000000000	2.28854414541856
3.72000000000000	2.16900567649104
3.76000000000000	1.85370964706991
3.80000000000000	1.37189463815999
3.84000000000000	0.767407246574337
3.88000000000000	0.0945978813054532
3.92000000000000	-0.586636140399032
3.96000000000000	-1.21620432898544
4	-1.73909558619711
4.04000000000000	-2.11011175101567
4.08000000000000	-2.29766345633814
4.12000000000000	-2.28632131158598
4.16000000000000	-2.07793060356846
4.20000000000000	-1.69122571110155
4.24000000000000	-1.16000992808555
4.28000000000000	-0.530086373971177
4.32000000000000	0.144773641175916
4.36000000000000	0.807464823281355
4.40000000000000	1.40238340143430
4.44000000000000	1.88005602006170
4.48000000000000	2.20118149679672
4.52000000000000	2.33976296923523
4.56000000000000	2.28509085912036
4.60000000000000	2.04243724851909
4.64000000000000	1.63243096043506
4.68000000000000	1.08919076292381
4.72000000000000	0.457392942916149
4.76000000000000	-0.211468643457019
4.80000000000000	-0.863313077570069
4.84000000000000	-1.44584460152210
4.88000000000000	-1.91271452750459
4.92000000000000	-2.22714566383932
4.96000000000000	-2.36474217392086
5	-2.31527838205853
5.04000000000000	-2.08334499058467
5.08000000000000	-1.68782340406555
5.12000000000000	-1.16025096870823
5.16000000000000	-0.542224783887570
5.20000000000000	0.117937018553631
5.24000000000000	0.769005093641229
5.28000000000000	1.36081802108595
5.32000000000000	1.84812250814571
5.36000000000000	2.19398361433158
5.40000000000000	2.37251286801992
5.44000000000000	2.37071920301071
5.48000000000000	2.18935803276057
5.52000000000000	1.84273183840006
5.56000000000000	1.35747531336831
5.60000000000000	0.770433389926810
5.64000000000000	0.125805888556582
5.68000000000000	-0.528216503585997
5.72000000000000	-1.14306708206502
5.76000000000000	-1.67339761439429
5.80000000000000	-2.08038818115716
5.84000000000000	-2.33453418547078
5.88000000000000	-2.41771524647168
5.92000000000000	-2.32440682787639
5.96000000000000	-2.06196041107779
6	-1.64994688189162
6.04000000000000	-1.11862550058989
6.08000000000000	-0.506662534259920
6.12000000000000	0.141724916915607
6.16000000000000	0.779986585718166
6.20000000000000	1.36258311662931
6.24000000000000	1.84821687317035
6.28000000000000	2.20272224802387
6.32000000000000	2.40141647327941
6.36000000000000	2.43075354729044
6.40000000000000	2.28917566786123
6.44000000000000	1.98711462637613
6.48000000000000	1.54615577822648
6.52000000000000	0.997435233053451
6.56000000000000	0.379392836060164
6.60000000000000	-0.264954102613510
6.64000000000000	-0.891021223977817
6.68000000000000	-1.45574044627210
6.72000000000000	-1.92050363576894
6.76000000000000	-2.25376727567267
6.80000000000000	-2.43314531988086
6.84000000000000	-2.44685516167086
6.88000000000000	-2.29442779141022
6.92000000000000	-1.98664445790097
6.96000000000000	-1.54471492148064
7	-0.998763116812909
7.04000000000000	-0.385731378846695
7.08000000000000	0.253148580730427
7.12000000000000	0.875143310325002
7.16000000000000	1.43887489325515
7.20000000000000	1.90705734225047
7.24000000000000	2.24893267360258
7.28000000000000	2.44224991922035
7.32000000000000	2.47466291329269
7.36000000000000	2.34446280386976
7.40000000000000	2.06060610734276
7.44000000000000	1.64204572078031
7.48000000000000	1.11641756767776
7.52000000000000	0.518176569789748
7.56000000000000	-0.113690153593798
7.60000000000000	-0.738219623704793
7.64000000000000	-1.31513063138698
7.68000000000000	-1.80741047516248
7.72000000000000	-2.18366579250530
7.76000000000000	-2.42009005447814
7.80000000000000	-2.50192696920738
7.84000000000000	-2.42434292693580
7.88000000000000	-2.19266042647358
7.92000000000000	-1.82194559794426
7.96000000000000	-1.33598383545344
8	-0.765715607253996
8.04000000000000	-0.147237386728888
8.08000000000000	0.480501613117404
8.12000000000000	1.07815908589613
8.16000000000000	1.60846021820358
8.20000000000000	2.03850595055570
8.24000000000000	2.34178730005316
8.28000000000000	2.49978436094322
8.32000000000000	2.50305599311458
8.36000000000000	2.35175894477565
8.40000000000000	2.05557112197381
8.44000000000000	1.63303064851829
8.48000000000000	1.11033797801968
8.52000000000000	0.519700475404090
8.56000000000000	-0.102674316069888
8.60000000000000	-0.718810594655784
8.64000000000000	-1.29128333605943
8.68000000000000	-1.78548297768534
8.72000000000000	-2.17168948290553
8.76000000000000	-2.42683284518992
8.80000000000000	-2.53583760212542
8.84000000000000	-2.49247526377376
8.88000000000000	-2.29967903964374
8.92000000000000	-1.96930798111020
8.96000000000000	-1.52138065219316
9	-0.982829735639761
9.04000000000000	-0.385856747180661
9.08000000000000	0.234011312991782
9.12000000000000	0.840045245341702
9.16000000000000	1.39648965900865
9.20000000000000	1.87066302163871
9.24000000000000	2.23485917845718
9.28000000000000	2.46794096578211
9.32000000000000	2.55653593990789
9.36000000000000	2.49576860046471
9.40000000000000	2.28949130733230
9.44000000000000	1.95000569870277
9.48000000000000	1.49729606955522
9.52000000000000	0.957824149371591
9.56000000000000	0.362959438518688
9.60000000000000	-0.252860645535847
9.64000000000000	-0.854132176818837
9.68000000000000	-1.40633110396856
9.72000000000000	-1.87788687183984
9.76000000000000	-2.24197113495063
9.80000000000000	-2.47800132307946
9.84000000000000	-2.57277626478280
9.88000000000000	-2.52118297923618
9.92000000000000	-2.32643879811883
9.96000000000000	-1.99985971036356
10	-1.56017269797642
10.0400000000000	-1.03241533441903
10.0800000000000	-0.446488635799522
10.1200000000000	0.164552142052245
10.1600000000000	0.766370365584584
10.2000000000000	1.32527813679477
10.2400000000000	1.81011528545330
10.2800000000000	2.19397296790755
10.3200000000000	2.45566744347956
10.3600000000000	2.58088455237082
10.4000000000000	2.56293457554463
10.4400000000000	2.40307939467584
10.4800000000000	2.11041791559255
10.5200000000000	1.70134022042708
10.5600000000000	1.19858451846336
10.6000000000000	0.629952391897622
10.6400000000000	0.0267559396315584
10.6800000000000	-0.577915730591421
10.7200000000000	-1.15101431636811
10.7600000000000	-1.66133456433859
10.8000000000000	-2.08120301193252
10.8400000000000	-2.38796253208375
10.8800000000000	-2.56517404426201
10.9200000000000	-2.60347291363606
10.9600000000000	-2.50103688732354
11	-2.26364382563332
11.0400000000000	-1.90431979579075
11.0800000000000	-1.44260009539572
11.1200000000000	-0.903446288380244
11.1600000000000	-0.315880291239355
11.2000000000000	0.288588980630446
11.2400000000000	0.877660629762231
11.2800000000000	1.41996710528678
11.3200000000000	1.88673784010187
11.3600000000000	2.25331342958221
11.4000000000000	2.50043141730811
11.4400000000000	2.61521765128357
11.4800000000000	2.59183340103941
11.5200000000000	2.43174708145749
11.5600000000000	2.14361949899549
11.6000000000000	1.74281194755742
11.6400000000000	1.25054616043934
11.6800000000000	0.692763052206334
11.7200000000000	0.0987424476457805
11.7600000000000	-0.500442165617222
11.8000000000000	-1.07355197871835
11.8400000000000	-1.59080891766828
11.8800000000000	-2.02543500793869
11.9200000000000	-2.35502597635409
11.9600000000000	-2.56268938147952
12	-2.63789041696406
12.0400000000000	-2.57696416809171
12.0800000000000	-2.38327067909761
12.1200000000000	-2.06698777936775
12.1600000000000	-1.64455525390257
12.2000000000000	-1.13780167262726
12.2400000000000	-0.572801119856882
12.2800000000000	0.0214795999598526
12.3200000000000	0.614672607162953
12.3600000000000	1.17656238233629
12.4000000000000	1.67862153177357
12.4400000000000	2.09545107949031
12.4800000000000	2.40605306126519
12.5200000000000	2.59487236519828
12.5600000000000	2.65255701418385
12.6000000000000	2.57640076227860
12.6400000000000	2.37044821032819
12.6800000000000	2.04525979514814
12.7200000000000	1.61735110076066
12.7600000000000	1.10833712432892
12.8000000000000	0.543826605616137
12.8400000000000	-0.0478764045010736
12.8800000000000	-0.637197475443157
12.9200000000000	-1.19477127843508
12.9600000000000	-1.69290161718702
13	-2.10692965068376
13.0400000000000	-2.41644316333507
13.0800000000000	-2.60626821725174
13.1200000000000	-2.66719580967985
13.1600000000000	-2.59640966494799
13.2000000000000	-2.39759632279390
13.2400000000000	-2.08073448610710
13.2800000000000	-1.66157637591201
13.3200000000000	-1.16084883613774
13.3600000000000	-0.603215410730867
13.4000000000000	-0.0160519400216036
13.4400000000000	0.571903135276298
13.4800000000000	1.13195700495646
13.5200000000000	1.63686023579465
13.5600000000000	2.06212613080807
13.6000000000000	2.38720819966697
13.6400000000000	2.59647967282427
13.6800000000000	2.67996906420031
13.7200000000000	2.63381798031447
13.7600000000000	2.46044107480976
13.8000000000000	2.16838257887969
13.8400000000000	1.77187849153968
13.8800000000000	1.29014758362907
13.9200000000000	0.746447187604715
13.9600000000000	0.166940711810718
14	-0.420567570549669
14.0400000000000	-0.987969035731033
14.0800000000000	-1.50819422212022
14.1200000000000	-1.95649924590827
14.1600000000000	-2.31163428172105
14.2000000000000	-2.55683938633374
14.2400000000000	-2.68062159650662
14.2800000000000	-2.67727798345932
14.3200000000000	-2.54714166460651
14.3600000000000	-2.29654105863278
14.4000000000000	-1.93747628534341
14.4400000000000	-1.48702991192473
14.4800000000000	-0.966541610027855
14.5200000000000	-0.400587142902766
14.5600000000000	0.184189044137946
14.6000000000000	0.760331896381115
14.6400000000000	1.30086496171842
14.6800000000000	1.78055024615072
14.7200000000000	2.17706007791686
14.7600000000000	2.47200692208191
14.8000000000000	2.65178413763610
14.8400000000000	2.70817983863860
14.8800000000000	2.63873686139371
14.9200000000000	2.44684383070890
14.9600000000000	2.14155489260008
15	1.73714825083319
15.0400000000000	1.25244563009052
15.0800000000000	0.709925642839703
15.1200000000000	0.134673272230880
15.1600000000000	-0.446785108163414
15.2000000000000	-1.00770688507291
15.2400000000000	-1.52236189780205
15.2800000000000	-1.96720832315187
15.3200000000000	-2.32196226033486
15.3600000000000	-2.57051279844241
15.4000000000000	-2.70164177747020
15.4400000000000	-2.70951667477933
15.4800000000000	-2.59393562402058
15.5200000000000	-2.36031500831547
15.5600000000000	-2.01942183591068
15.6000000000000	-1.58686466767401
15.6400000000000	-1.08236770020034
15.6800000000000	-0.528862233300699
15.7200000000000	0.0485622562738872
15.7600000000000	0.623799195979053
15.8000000000000	1.17090612478115
15.8400000000000	1.66527258345820
15.8800000000000	2.08472224538926
15.9200000000000	2.41050019197901
15.9600000000000	2.62810175604418
16	2.72790677940255
16.0400000000000	2.70559210664854
16.0800000000000	2.56230524934506
16.1200000000000	2.30459294121413
16.1600000000000	1.94408927808728
16.2000000000000	1.49697880618178
16.2400000000000	0.983259817394756
16.2800000000000	0.425841799031701
16.3200000000000	-0.150481905785497
16.3600000000000	-0.720139941307039
16.4000000000000	-1.25791786313720
16.4400000000000	-1.74007179384792
16.4800000000000	-2.14537176490492
16.5200000000000	-2.45602915465511
16.5600000000000	-2.65846806558287
16.6000000000000	-2.74390763799554
16.6400000000000	-2.70873084105856
16.6800000000000	-2.55462482760658
16.7200000000000	-2.28848805862734
16.7600000000000	-1.92210964843838
16.8000000000000	-1.47163630334206
16.8400000000000	-0.956851394834082
16.8800000000000	-0.400298730568014
16.9200000000000	0.173709876373086
16.9600000000000	0.740159357234540
17	1.27442173817013
17.0400000000000	1.75332458933065
17.0800000000000	2.15615135231003
17.1200000000000	2.46553059946553
17.1600000000000	2.66817638369147
17.2000000000000	2.75544853614801
17.2400000000000	2.72370975839163
17.2800000000000	2.57446527806081
17.3200000000000	2.31428030096885
17.3600000000000	1.95448008517716
17.4000000000000	1.51064677111205
17.4400000000000	1.00193572923209
17.4800000000000	0.450241769600880
17.5200000000000	-0.120748219155375
17.5600000000000	-0.686575024375283
17.6000000000000	-1.22305526636991
17.6400000000000	-1.70731305259266
17.6800000000000	-2.11875123077202
17.7200000000000	-2.43992121114445
17.7600000000000	-2.65725491883233
17.8000000000000	-2.76162854042234
17.8400000000000	-2.74873507146704
17.8800000000000	-2.61925093169664
17.9200000000000	-2.37879073434041
17.9600000000000	-2.03765329718379
18	-1.61037078399858
18.0400000000000	-1.11508109619325
18.0800000000000	-0.572750954033630
18.1200000000000	-0.00628321444192656
18.1600000000000	0.560453378024755
18.2000000000000	1.10363080143733
18.2400000000000	1.60046226598271
18.2800000000000	2.03015469412187
18.3200000000000	2.37477352832402
18.3600000000000	2.61998414989420
18.4000000000000	2.75563958189729
18.4400000000000	2.77619076392781
18.4800000000000	2.68090324011385
18.5200000000000	2.47387227158788
18.5600000000000	2.16383682551192
18.6000000000000	1.76380125148060
18.6400000000000	1.29048138643499
18.6800000000000	0.763599005876088
18.7200000000000	0.205054671284649
18.7600000000000	-0.361986133643807
18.8000000000000	-0.914055321328572
18.8400000000000	-1.42835295761443
18.8800000000000	-1.88368634761512
18.9200000000000	-2.26133889869545
18.9600000000000	-2.54583334411489
19	-2.72555847945313
19.0400000000000	-2.79323436654102
19.0800000000000	-2.74619774776270
19.1200000000000	-2.58649690079305
19.1600000000000	-2.32079303762720
19.2000000000000	-1.96007328682486
19.2400000000000	-1.51918796943079
19.2800000000000	-1.01623197602449
19.3200000000000	-0.471796290104747
19.3600000000000	0.0918791655330322
19.4000000000000	0.651816357369795
19.4400000000000	1.18523626808279
19.4800000000000	1.67048410610958
19.5200000000000	2.08790509995240
19.5600000000000	2.42063561225581
19.6000000000000	2.65527795398445
19.6400000000000	2.78243217774904
19.6800000000000	2.79706407334549
19.7200000000000	2.69869532945293
19.7600000000000	2.49140908488804
19.8000000000000	2.18367157416218
19.8400000000000	1.78797797243608
19.8800000000000	1.32033756738645
19.9200000000000	0.799619750949267
19.9600000000000	0.246787782173003
20	-0.315948388058689

==> Nonlinear_R2.txt <==
-20	-5.66017424823335
-19.9600000000000	-5.50361396015777
-19.9200000000000	-5.34096719126258
-19.8800000000000	-5.17240745511866
-19.8400000000000	-4.99811486742241
-19.8000000000000	-4.81827626941207
-19.7600000000000	-4.63308479296655
-19.7200000000000	-4.44273991668323
-19.6800000000000	-4.24744714773102
-19.6400000000000	-4.04741777942271
-19.6000000000000	-3.84286905451139
-19.5600000000000	-3.63402341240209
-19.5200000000000	-3.42110876309364
-19.4800000000000	-3.20435804600183
-19.4400000000000	-2.98400906001915
-19.4000000000000	-2.76030427724540
-19.3600000000000	-2.53349051031306
-19.3200000000000	-2.30381882158448
-19.2800000000000	-2.07154412671953
-19.2400000000000	-1.83692510920972
-19.2000000000000	-1.60022386091200
-19.1600000000000	-1.36170564906920
-19.1200000000000	-1.12163865660691
-19.0800000000000	-0.880293698178615
-19.0400000000000	-0.637944020043038
-19	-0.394864911256042
-18.9600000000000	-0.151333514897965
-18.9200000000000	0.0923714789259160
-18.8800000000000	0.335970174563735
-18.8400000000000	0.579181661687180
-18.8000000000000	0.821724433830173
-18.7600000000000	1.06331662140519
-18.7200000000000	1.30367625903426
-18.6800000000000	1.54252166527419
-18.6400000000000	1.77957169998277
-18.6000000000000	2.01454615468116
-18.5600000000000	2.24716591928354
-18.5200000000000	2.47715343773733
-18.4800000000000	2.70423298850876
-18.4400000000000	2.92813094221899
-18.4000000000000	3.14857616511235
-18.3600000000000	3.36530028457891
-18.3200000000000	3.57803801725406
-18.2800000000000	3.78652752826367
-18.2400000000000	3.99051067270851
-18.2000000000000	4.18973342572231
-18.1600000000000	4.38394608214975
-18.1200000000000	4.57290365864083
-18.0800000000000	4.75636618628607
-18.0400000000000	4.93409902968559
-18	5.10587317124449
-17.9600000000000	5.27146555463846
-17.9200000000000	5.43065936316153
-17.8800000000000	5.58324436444775
-17.8400000000000	5.72901712490522
-17.8000000000000	5.86778141633286
-17.7600000000000	5.99934843671571
-17.7200000000000	6.12353707375209
-17.6800000000000	6.24017426932075
-17.6400000000000	6.34909520216772
-17.6000000000000	6.45014361285864
-17.5600000000000	6.54317204108460
-17.5200000000000	6.62804210308366
-17.4800000000000	6.70462468554786
-17.4400000000000	6.77280025999931
-17.4000000000000	6.83245904077525
-17.3600000000000	6.88350123739462
-17.3200000000000	6.92583729578750
-17.2800000000000	6.95938802901857
-17.2400000000000	6.98408489347165
-17.2000000000000	6.99987008261765
-17.1600000000000	7.00669677129255
-17.1200000000000	7.00452926587043
-17.0800000000000	6.99334313442127
-17.0400000000000	6.97312529810300
-17	6.94387422670417
-16.9600000000000	6.90560005255956
-16.9200000000000	6.85832464380646
-16.8800000000000	6.80208162933756
-16.8400000000000	6.73691657259672
-16.8000000000000	6.66288699333293
-16.7600000000000	6.58006237394117
-16.7200000000000	6.48852421124633
-16.6800000000000	6.38836606376567
-16.6400000000000	6.27969349515245
-16.6000000000000	6.16262405890314
-16.5600000000000	6.03728732191136
-16.5200000000000	5.90382473477279
-16.4800000000000	5.76238961186547
-16.4400000000000	5.61314707301027
-16.4000000000000	5.45627383459598
-16.3600000000000	5.29195824404383
-16.3200000000000	5.12040001427009
-16.2800000000000	4.94181012435970
-16.2400000000000	4.75641067702011
-16.2000000000000	4.56443463753716
-16.1600000000000	4.36612570873062
-16.1200000000000	4.16173803606449
-16.0800000000000	3.95153603489455
-16.0400000000000	3.73579407547186
-16	3.51479622788132
-15.9600000000000	3.28883598662296
-15.9200000000000	3.05821591022038
-15.8800000000000	2.82324735697816
-15.8400000000000	2.58425008175624
-15.8000000000000	2.34155190243648
-15.7600000000000	2.09548832306896
-15.7200000000000	1.84640209695296
-15.6800000000000	1.59464286892643
-15.6400000000000	1.34056670208201
-15.6000000000000	1.08453565047403
-15.5600000000000	0.826917287278274
-15.5200000000000	0.568084249343559
-15.4800000000000	0.308413708557365
-15.4400000000000	0.0482869105160003
-15.4000000000000	-0.211911389178198
-15.3600000000000	-0.471793424346550
-15.3200000000000	-0.730968983617108
-15.2800000000000	-0.989045966561117
-15.2400000000000	-1.24563094241286
-15.2000000000000	-1.50032974378360
-15.1600000000000	-1.75274805035539
-15.1200000000000	-2.00249199179651
-15.0800000000000	-2.24916876478989
-15.0400000000000	-2.49238723238977
-15	-2.73175856816355
-14.9600000000000	-2.96689687601066
-14.9200000000000	-3.19741983759272
-14.8800000000000	-3.42294933615040
-14.8400000000000	-3.64311211642103
-14.8000000000000	-3.85754043308732
-14.7600000000000	-4.06587268707743
-14.7200000000000	-4.26775409209186
-14.6800000000000	-4.46283731067464
-14.6400000000000	-4.65078311380739
-14.6000000000000	-4.83126101289964
-14.5600000000000	-5.00394991743838
-14.5200000000000	-5.16853876953417
-14.4800000000000	-5.32472716082505
-14.4400000000000	-5.47222597118128
-14.4000000000000	-5.61075798273709
-14.3600000000000	-5.74005848380173
-14.3200000000000	-5.85987586463844
-14.2800000000000	-5.96997220239427
-14.2400000000000	-6.07012382030307
-14.2000000000000	-6.16012187005250
-14.1600000000000	-6.23977283388448
-14.1200000000000	-6.30889908296259
-14.0800000000000	-6.36733936168472
-14.0400000000000	-6.41494927253082
-14	-6.45160174175235
-13.9600000000000	-6.47718747033570
-13.9200000000000	-6.49161533061725
-13.8800000000000	-6.49481278033874
-13.8400000000000	-6.48672621468626
-13.8000000000000	-6.46732131533350
-13.7600000000000	-6.43658335296119
-13.7200000000000	-6.39451747368595
-13.6800000000000	-6.34114894831068
-13.6400000000000	-6.27652338896767
-13.6000000000000	-6.20070693863483
-13.5600000000000	-6.11378641679718
-13.5200000000000	-6.01586943870750
-13.4800000000000	-5.90708449128121
-13.4400000000000	-5.78758098022482
-13.4000000000000	-5.65752923230071
-13.3600000000000	-5.51712046246109
-13.3200000000000	-5.36656668824001
-13.2800000000000	-5.20610063176738
-13.2400000000000	-5.03597555191023
-13.2000000000000	-4.85646504706330
-13.1600000000000	-4.66786281836216
-13.1200000000000	-4.47048238402309
-13.0800000000000	-4.26465674922319
-13.0400000000000	-4.05073803921846
-13	-3.82909708284515
-12.9600000000000	-3.60012295243101
-12.9200000000000	-3.36422246070809
-12.8800000000000	-3.12181961243844
-12.8400000000000	-2.87335501291093
-12.8000000000000	-2.61928523188420
-12.7600000000000	-2.36008211997254
-12.7200000000000	-2.09623208813423
-12.6800000000000	-1.82823533961112
-12.6400000000000	-1.55660505953370
-12.6000000000000	-1.28186656321574
-12.5600000000000	-1.00455640515158
-12.5200000000000	-0.725221444721133
-12.4800000000000	-0.444417874628451
-12.4400000000000	-0.162710210816676
-12.4000000000000	0.119329754883726
-12.3600000000000	0.401124036842080
-12.3200000000000	0.682089573370257
-12.2800000000000	0.961639374713631
-12.2400000000000	1.23918370397461
-12.2000000000000	1.51413128594864
-12.1600000000000	1.78589054366884
-12.1200000000000	2.05387085900963
-12.0800000000000	2.31748385708474
-12.0400000000000	2.57614471151183
-12	2.82927346653439
-11.9600000000000	3.07629637604521
-11.9200000000000	3.31664725523425
-11.8800000000000	3.54976884279312
-11.8400000000000	3.77511416989718
-11.8000000000000	3.99214793507059
-11.7600000000000	4.20034787936668
-11.7200000000000	4.39920616012437
-11.6800000000000	4.58823072038522
-11.6400000000000	4.76694664954806
-11.6000000000000	4.93489753335040
-11.5600000000000	5.09164678700943
-11.5200000000000	5.23677897146163
-11.4800000000000	5.36990108702886
-11.4400000000000	5.49064383983886
-11.4000000000000	5.59866288030861
-11.3600000000000	5.69364000702215
-11.3200000000000	5.77528433386529
-11.2800000000000	5.84333341535431
-11.2400000000000	5.89755432824124
-11.2000000000000	5.93774470270575
-11.1600000000000	5.96373370189836
-11.1200000000000	5.97538294444269
-11.0800000000000	5.97258736657859
-11.0400000000000	5.95527601966621
-11	5.92341280022559
-10.9600000000000	5.87699710765067
-10.9200000000000	5.81606442687361
-10.8800000000000	5.74068683161377
-10.8400000000000	5.65097340534230
-10.8000000000000	5.54707057618515
-10.7600000000000	5.42916236301190
-10.7200000000000	5.29747052864388
-10.6800000000000	5.15225463818203
-10.6400000000000	4.99381201908482
-10.6000000000000	4.82247762035497
-10.5600000000000	4.63862376854344
-10.5200000000000	4.44265981815679
-10.4800000000000	4.23503169451272
-10.4400000000000	4.01622132708799
-10.4000000000000	3.78674597195668
-10.3600000000000	3.54715742186375
-10.3200000000000	3.29804110292038
-10.2800000000000	3.04001505720973
-10.2400000000000	2.77372881084942
-10.2000000000000	2.49986212730561
-10.1600000000000	2.21912364631765
-10.1200000000000	1.93224940871926
-10.0800000000000	1.64000126837451
-10.0400000000000	1.34316519221854
-10	1.04254945023011
-9.96000000000000	0.738982697303590
-9.92000000000000	0.433311949455490
-9.88000000000000	0.126400457288671
-9.84000000000000	-0.180874520097865
-9.80000000000000	-0.487624036974778
-9.76000000000000	-0.792949874557272
-9.72000000000000	-1.09594704163170
-9.68000000000000	-1.39570635730468
-9.64000000000000	-1.69131711031201
-9.60000000000000	-1.98186978905729
-9.56000000000000	-2.26645887595024
-9.52000000000000	-2.54418569927210
-9.48000000000000	-2.81416133526853
-9.44000000000000	-3.07550955282389
-9.40000000000000	-3.32736979252908
-9.36000000000000	-3.56890017162095
-9.32000000000000	-3.79928050579259
-9.28000000000000	-4.01771533851619
-9.24000000000000	-4.22343696809592
-9.20000000000000	-4.41570846228598
-9.16000000000000	-4.59382665002415
-9.12000000000000	-4.75712507940714
-9.08000000000000	-4.90497693077198
-9.04000000000000	-5.03679787346977
-9	-5.15204885460002
-8.96000000000000	-5.25023880785579
-8.92000000000000	-5.33092727029028
-8.88000000000000	-5.39372689480783
-8.84000000000000	-5.43830584592387
-8.80000000000000	-5.46439006637014
-8.76000000000000	-5.47176540199494
-8.72000000000000	-5.46027957248182
-8.68000000000000	-5.42984397542319
-8.64000000000000	-5.38043531140551
-8.60000000000000	-5.31209701793427
-8.56000000000000	-5.22494050021536
-8.52000000000000	-5.11914614710002
-8.48000000000000	-4.99496412083330
-8.44000000000000	-4.85271490961353
-8.40000000000000	-4.69278963247426
-8.36000000000000	-4.51565008646112
-8.32000000000000	-4.32182852672360
-8.28000000000000	-4.11192717076513
-8.24000000000000	-3.88661741882027
-8.20000000000000	-3.64663878314723
-8.16000000000000	-3.39279751988415
-8.12000000000000	-3.12596495803509
-8.08000000000000	-2.84707552121057
-8.04000000000000	-2.55712443879958
-8	-2.25716514435860
-7.96000000000000	-1.94830636040294
-7.92000000000000	-1.63170886983075
-7.88000000000000	-1.30858197576039
-7.84000000000000	-0.980179652962899
-7.80000000000000	-0.647796395436471
-7.76000000000000	-0.312762766429696
-7.72000000000000	0.0235593414069711
-7.68000000000000	0.359781726201629
-7.64000000000000	0.694495166261006
-7.60000000000000	1.02627496577916
-7.56000000000000	1.35368674215028
-7.52000000000000	1.67529243841562
-7.48000000000000	1.98965654247493
-7.44000000000000	2.29535249290361
-7.40000000000000	2.59096924932588
-7.36000000000000	2.87511800344326
-7.32000000000000	3.14643900497883
-7.28000000000000	3.40360847497440
-7.24000000000000	3.64534557711162
-7.20000000000000	3.87041941593603
-7.16000000000000	4.07765602923402
-7.12000000000000	4.26594534016609
-7.08000000000000	4.43424803321766
-7.04000000000000	4.58160231662837
-7	4.70713053260617
-6.96000000000000	4.81004557545135
-6.92000000000000	4.88965707665828
-6.88000000000000	4.94537731515411
-6.84000000000000	4.97672681015468
-6.80000000000000	4.98333955351598
-6.76000000000000	4.96496783820215
-6.72000000000000	4.92148663936785
-6.68000000000000	4.85289750467842
-6.64000000000000	4.75933191091670
-6.60000000000000	4.64105404458485
-6.56000000000000	4.49846296516438
-6.52000000000000	4.33209411100381
-6.48000000000000	4.14262010932297
-6.44000000000000	3.93085085382259
-6.40000000000000	3.69773281560251
-6.36000000000000	3.44434755573797
-6.32000000000000	3.17190941086305
-6.28000000000000	2.88176232647916
-6.24000000000000	2.57537581647304
-6.20000000000000	2.25434003147656
-6.16000000000000	1.92035992322110
-6.12000000000000	1.57524849702124
-6.08000000000000	1.22091914980404
-6.04000000000000	0.859377096827809
-6	0.492709896313967
-5.96000000000000	0.123077087685250
-5.92000000000000	-0.247301034149215
-5.88000000000000	-0.616155478841999
-5.84000000000000	-0.981181417987572
-5.80000000000000	-1.34005179510797
-5.76000000000000	-1.69043163563157
-5.72000000000000	-2.02999299604698
-5.68000000000000	-2.35643048318342
-5.64000000000000	-2.66747726618173
-5.60000000000000	-2.96092149521569
-5.56000000000000	-3.23462303269469
-5.52000000000000	-3.48653039423201
-5.48000000000000	-3.71469778856349
-5.44000000000000	-3.91730213757883
-5.40000000000000	-4.09265995002563
-5.36000000000000	-4.23924391521110
-5.32000000000000	-4.35569907631090
-5.28000000000000	-4.44085843678649
-5.24000000000000	-4.49375784802651
-5.20000000000000	-4.51365002177225
-5.16000000000000	-4.50001750727458
-5.12000000000000	-4.45258447059211
-5.08000000000000	-4.37132711208779
-5.04000000000000	-4.25648255814395
-5	-4.10855606452530
-4.96000000000000	-3.92832637178224
-4.92000000000000	-3.71684905775442
-4.88000000000000	-3.47545773870353
-4.84000000000000	-3.20576297898058
-4.80000000000000	-2.90964877959787
-4.76000000000000	-2.58926652859174
-4.72000000000000	-2.24702631087531
-4.68000000000000	-1.88558549234408
-4.64000000000000	-1.50783451244631
-4.60000000000000	-1.11687984123980
-4.56000000000000	-0.716024081230099
-4.52000000000000	-0.308743220917396
-4.48000000000000	0.101338923968096
-4.44000000000000	0.510479014236953
-4.40000000000000	0.914845135160835
-4.36000000000000	1.31055025206931
-4.32000000000000	1.69368799963647
-4.28000000000000	2.06037059174488
-4.24000000000000	2.40676859821550
-4.20000000000000	2.72915229316006
-4.16000000000000	3.02393423739373
-4.12000000000000	3.28771271490769
-4.08000000000000	3.51731560115978
-4.04000000000000	3.70984419961816
-4	3.86271654309279
-3.96000000000000	3.97370961872727
-3.92000000000000	4.04099994073544
-3.88000000000000	4.06320186400216
-3.84000000000000	4.03940300530341
-3.80000000000000	3.96919611815116
-3.76000000000000	3.85270675307177
-3.72000000000000	3.69061602854377
-3.68000000000000	3.48417783989398
-3.64000000000000	3.23522984527320
-3.60000000000000	2.94619759046698
-3.56000000000000	2.62009116884309
-3.52000000000000	2.26049386019843
-3.48000000000000	1.87154225361142
-3.44000000000000	1.45789743558937
-3.40000000000000	1.02470691644723
-3.36000000000000	0.577557075744657
-3.32000000000000	0.122416032001399
-3.28000000000000	-0.334433016894850
-3.24000000000000	-0.786467778374798
-3.20000000000000	-1.22701179672374
-3.16000000000000	-1.64932776385581
-3.12000000000000	-2.04671843821151
-3.08000000000000	-2.41263418486506
-3.04000000000000	-2.74078592411466
-3	-3.02526204296847
-2.96000000000000	-3.26064758764088
-2.92000000000000	-3.44214381974985
-2.88000000000000	-3.56568598946375
-2.84000000000000	-3.62805696123301
-2.80000000000000	-3.62699412865837
-2.76000000000000	-3.56128688196828
-2.72000000000000	-3.43086175275516
-2.68000000000000	-3.23685226506807
-2.64000000000000	-2.98165047928820
-2.60000000000000	-2.66893723558862
-2.56000000000000	-2.30368819768000
-2.52000000000000	-1.89215297556613
-2.48000000000000	-1.44180487861198
-2.44000000000000	-0.961259227215154
-2.40000000000000	-0.460158641676940
-2.36000000000000	0.0509756621185638
-2.32000000000000	0.560926803630546
-2.28000000000000	1.05799876318851
-2.24000000000000	1.53026487740170
-2.20000000000000	1.96584556538063
-2.16000000000000	2.35321132171106
-2.12000000000000	2.68150569401636
-2.08000000000000	2.94088157663947
-2.04000000000000	3.12284273085326
-2	3.22058102888789
-1.96000000000000	3.22929856693530
-1.92000000000000	3.14650256493251
-1.88000000000000	2.97225994309802
-1.84000000000000	2.70939772240542
-1.80000000000000	2.36363503371618
-1.76000000000000	1.94363264155484
-1.72000000000000	1.46094660212211
-1.68000000000000	0.929874090976290
-1.64000000000000	0.367181659300613
-1.60000000000000	-0.208290697417840
-1.56000000000000	-0.776152175378351
-1.52000000000000	-1.31510790642831
-1.48000000000000	-1.80372109001070
-1.44000000000000	-2.22127472643009
-1.40000000000000	-2.54870929855212
-1.36000000000000	-2.76960432237228
-1.32000000000000	-2.87116305108885
-1.28000000000000	-2.84515125074067
-1.24000000000000	-2.68873348353393
-1.20000000000000	-2.40514449225149
-1.16000000000000	-2.00412995942884
-1.12000000000000	-1.50209110468248
-1.08000000000000	-0.921872322782994
-1.04000000000000	-0.292141371100625
-1	0.353671626467811
-0.960000000000000	0.978886271640591
-0.920000000000000	1.54551395659218
-0.880000000000000	2.01657103717539
-0.840000000000000	2.35866120218809
-0.800000000000000	2.54467926899253
-0.760000000000000	2.55644372909640
-0.720000000000000	2.38702649228264
-0.680000000000000	2.04252172428630
-0.640000000000000	1.54298858081832
-0.600000000000000	0.922322324169936
-0.560000000000000	0.226861215546014
-0.520000000000000	-0.487373113116596
-0.480000000000000	-1.15877614952023
-0.440000000000000	-1.72541603168314
-0.400000000000000	-2.13107848518998
-0.360000000000000	-2.33155644553977
-0.320000000000000	-2.30048883017343
-0.280000000000000	-2.03396264409347
-0.240000000000000	-1.55309523704755
-0.200000000000000	-0.903935033240498
-0.160000000000000	-0.154271243557265
-0.120000000000000	0.612683723488261
-0.0800000000000000	1.30731725257536
-0.0400000000000000	1.84444243058961
0	2.15460423510786
0.0400000000000000	2.19427358468561
0.0800000000000000	1.95329603880261
0.120000000000000	1.45819721451753
0.160000000000000	0.770457078126318
0.200000000000000	-0.0204076624564978
0.240000000000000	-0.808280033944972
0.280000000000000	-1.48492980681085
0.320000000000000	-1.95547830554198
0.360000000000000	-2.15248215352108
0.400000000000000	-2.04638258187116
0.440000000000000	-1.65056507110965
0.480000000000000	-1.02009045366127
0.520000000000000	-0.244156474119944
0.560000000000000	0.566644457908521
0.600000000000000	1.29636504143295
0.640000000000000	1.84060396864856
0.680000000000000	2.12169904489163
0.720000000000000	2.09992508451133
0.760000000000000	1.77904943383083
0.800000000000000	1.20548386123066
0.840000000000000	0.461253758743646
0.880000000000000	-0.348074026934743
0.920000000000000	-1.10864535113687
0.960000000000000	-1.71448104996016
1	-2.08221124322843
1.04000000000000	-2.16232775992795
1.08000000000000	-1.94546838270469
1.12000000000000	-1.46300206830242
1.16000000000000	-0.782008944267632
1.20000000000000	0.00447815270459243
1.24000000000000	0.790488023874625
1.28000000000000	1.47151645059989
1.32000000000000	1.95834761037987
1.36000000000000	2.18847777261102
1.40000000000000	2.13372203034485
1.44000000000000	1.80314645014712
1.48000000000000	1.24111286697955
1.52000000000000	0.520862677287789
1.56000000000000	-0.265382646617554
1.60000000000000	-1.01842809825779
1.64000000000000	-1.64463809900657
1.68000000000000	-2.06741889759639
1.72000000000000	-2.23627224932787
1.76000000000000	-2.13240010988543
1.80000000000000	-1.77030392215691
1.84000000000000	-1.19532947974108
1.88000000000000	-0.477595862017831
1.92000000000000	0.296842321935397
1.96000000000000	1.03646022577565
2	1.65507436127737
2.04000000000000	2.08173309609020
2.08000000000000	2.26857796545646
2.12000000000000	2.19584608268506
2.16000000000000	1.87354309636039
2.20000000000000	1.33971111650938
2.24000000000000	0.655600627128090
2.28000000000000	-0.101612572455902
2.32000000000000	-0.847678716326056
2.36000000000000	-1.50067008683540
2.40000000000000	-1.98987897430550
2.44000000000000	-2.26326948609538
2.48000000000000	-2.29272737773861
2.52000000000000	-2.07661644031696
2.56000000000000	-1.63945472683022
2.60000000000000	-1.02883489543126
2.64000000000000	-0.309997329903441
2.68000000000000	0.441305783875944
2.72000000000000	1.14686361199594
2.76000000000000	1.73411957233853
2.80000000000000	2.14351124265525
2.84000000000000	2.33431286693619
2.88000000000000	2.28843306851068
2.92000000000000	2.01184511041177
2.96000000000000	1.53357486477816
3	0.902416935013133
3.04000000000000	0.181768059143629
3.08000000000000	-0.556861217280135
3.12000000000000	-1.24098522434558
3.16000000000000	-1.80421988768067
3.20000000000000	-2.19261455194786
3.24000000000000	-2.36964980739867
3.28000000000000	-2.31945876559845
3.32000000000000	-2.04801233407358
3.36000000000000	-1.58220987326327
3.40000000000000	-0.967015587345623
3.44000000000000	-0.260959602633838
3.48000000000000	0.469534826885390
3.52000000000000	1.15644186831345
3.56000000000000	1.73644518888487
3.60000000000000	2.15669128358768
3.64000000000000	2.37947207264093
3.68000000000000	2.38543719428031
3.72000000000000	2.17508105873117
3.76000000000000	1.76841237237450
3.80000000000000	1.20287926606927
3.84000000000000	0.529776555894001
3.88000000000000	-0.190510089177269
3.92000000000000	-0.893975550740032
3.96000000000000	-1.51868427414494
4	-2.01017363754484
4.04000000000000	-2.32610708332357
4.08000000000000	-2.43979009064082
4.12000000000000	-2.34227065751959
4.16000000000000	-2.04287505323322
4.20000000000000	-1.56816745062720
4.24000000000000	-0.959456629786223
4.28000000000000	-0.269092984245026
4.32000000000000	0.444105052865303
4.36000000000000	1.11989152876150
4.40000000000000	1.70166797781560
4.44000000000000	2.14116851365803
4.48000000000000	2.40237364022890
4.52000000000000	2.46434471188437
4.56000000000000	2.32276750590544
4.60000000000000	1.99010447632625
4.64000000000000	1.49437140262391
4.68000000000000	0.876665735439584
4.72000000000000	0.187672093625433
4.76000000000000	-0.516552398486978
4.80000000000000	-1.17915946587010
4.84000000000000	-1.74708316913104
4.88000000000000	-2.17524031094891
4.92000000000000	-2.43003065940246
4.96000000000000	-2.49187285754855
5	-2.35659400890409
5.04000000000000	-2.03558517429618
5.08000000000000	-1.55473365565033
5.12000000000000	-0.952238163362816
5.16000000000000	-0.275497478235940
5.20000000000000	0.422669192994972
5.24000000000000	1.08816602031452
5.28000000000000	1.66980295223992
5.32000000000000	2.12319521615771
5.36000000000000	2.41408690587743
5.40000000000000	2.52085570691058
5.44000000000000	2.43602304576524
5.48000000000000	2.16667280576740
5.52000000000000	1.73376597677115
5.56000000000000	1.17042174092116
5.60000000000000	0.519311364001309
5.64000000000000	-0.170625585318009
5.68000000000000	-0.847887066576781
5.72000000000000	-1.46225472891857
5.76000000000000	-1.96849397251006
5.80000000000000	-2.32963793398525
5.84000000000000	-2.51962127432513
5.88000000000000	-2.52508177612925
5.92000000000000	-2.34621194363601
5.96000000000000	-1.99661407692760
6	-1.50218532772412
6.04000000000000	-0.899128731774311
6.08000000000000	-0.231247252671348
6.12000000000000	0.453273691598639
6.16000000000000	1.10535705417108
6.20000000000000	1.67854515230766
6.24000000000000	2.13228092401055
6.28000000000000	2.43473044054841
6.32000000000000	2.56495427269146
6.36000000000000	2.51428466654802
6.40000000000000	2.28682382702595
6.44000000000000	1.89904164001936
6.48000000000000	1.37851438499157
6.52000000000000	0.761905002316000
6.56000000000000	0.0923362977881215
6.60000000000000	-0.583652225375031
6.64000000000000	-1.21934785513359
6.68000000000000	-1.77108242824010
6.72000000000000	-2.20120399554441
6.76000000000000	-2.48060266331988
6.80000000000000	-2.59062470091978
6.84000000000000	-2.52425342256688
6.88000000000000	-2.28648711713526
6.92000000000000	-1.89389975441432
6.96000000000000	-1.37342552402253
7	-0.760459752782351
7.04000000000000	-0.0964130363958723
7.08000000000000	0.574110286076705
7.12000000000000	1.20631595463142
7.16000000000000	1.75820358896753
7.20000000000000	2.19333276845382
7.24000000000000	2.48319129160322
7.28000000000000	2.60901465522650
7.32000000000000	2.56294431294004
7.36000000000000	2.34845744811255
7.40000000000000	1.98004973437043
7.44000000000000	1.48220160552305
7.48000000000000	0.887704720865752
7.52000000000000	0.235465657872133
7.56000000000000	-0.432064096561910
7.60000000000000	-1.07166094840415
7.64000000000000	-1.64212344566846
7.68000000000000	-2.10690802423251
7.72000000000000	-2.43643920136161
7.76000000000000	-2.60995051744449
7.80000000000000	-2.61674462597711
7.84000000000000	-2.45679956609566
7.88000000000000	-2.14069084138577
7.92000000000000	-1.68884270142261
7.96000000000000	-1.13016419370242
8	-0.500163500840107
8.04000000000000	0.161334498599580
8.08000000000000	0.812719448529478
8.12000000000000	1.41321410055930
8.16000000000000	1.92541573177113
8.20000000000000	2.31760302917906
8.24000000000000	2.56566789218390
8.28000000000000	2.65455684603262
8.32000000000000	2.57913870745261
8.36000000000000	2.34445170381327
8.40000000000000	1.96532208589755
8.44000000000000	1.46538496758814
8.48000000000000	0.875574309050378
8.52000000000000	0.232180471226870
8.56000000000000	-0.425401224301448
8.60000000000000	-1.05709039491956
8.64000000000000	-1.62456111734767
8.68000000000000	-2.09355306653235
8.72000000000000	-2.43591603145645
8.76000000000000	-2.63126750259733
8.80000000000000	-2.66816791352786
8.84000000000000	-2.54474834218222
8.88000000000000	-2.26875913285014
8.92000000000000	-1.85704291840261
8.96000000000000	-1.33446979391539
9	-0.732403894088265
9.04000000000000	-0.0867975379769976
9.08000000000000	0.563970087027578
9.12000000000000	1.18137914732122
9.16000000000000	1.72904405532064
9.20000000000000	2.17484321423714
9.24000000000000	2.49278003556177
9.28000000000000	2.66446897396916
9.32000000000000	2.68016360329504
9.36000000000000	2.53927153281422
9.40000000000000	2.25033154358206
9.44000000000000	1.83045988757638
9.48000000000000	1.30430339259531
9.52000000000000	0.702565092494213
9.56000000000000	0.0601919786528467
9.60000000000000	-0.585667161200368
9.64000000000000	-1.19781395189011
9.68000000000000	-1.74113797182661
9.72000000000000	-2.18461727092969
9.76000000000000	-2.50306882983847
9.80000000000000	-2.67855156004408
9.84000000000000	-2.70134540427411
9.88000000000000	-2.57045510515357
9.92000000000000	-2.29361478600975
9.96000000000000	-1.88679803021314
10	-1.37326602818382
10.0400000000000	-0.782212023701267
10.0800000000000	-0.147082325361481
10.1200000000000	0.496328624834296
10.1600000000000	1.11190010558547
10.2000000000000	1.66520959866531
10.2400000000000	2.12544678233992
10.2800000000000	2.46711138229537
10.3200000000000	2.67140246532218
10.3600000000000	2.72722495209268
10.4000000000000	2.63176118599590
10.4400000000000	2.39058004713099
10.4800000000000	2.01728194506103
10.5200000000000	1.53270361974447
10.5600000000000	0.963730624164072
10.6000000000000	0.341786365719053
10.6400000000000	-0.298916459848995
10.6800000000000	-0.923264165088130
10.7200000000000	-1.49716567588855
10.7600000000000	-1.98940625091567
10.8000000000000	-2.37333107997915
10.8400000000000	-2.62826886209198
10.8800000000000	-2.74062053955462
10.9200000000000	-2.70455729547324
10.9600000000000	-2.52229363121938
11	-2.20392461792593
11.0400000000000	-1.76683998789623
11.0800000000000	-1.23475032825872
11.1200000000000	-0.636381063430839
11.1600000000000	-0.00390710336036133
11.2000000000000	0.628785880977109
11.2400000000000	1.22791925419227
11.2800000000000	1.76162076773096
11.3200000000000	2.20160995278055
11.3600000000000	2.52468108845348
11.4000000000000	2.71390692434802
11.4400000000000	2.75950190175184
11.4800000000000	2.65930222729934
11.5200000000000	2.41884078486477
11.5600000000000	2.05101641340564
11.6000000000000	1.57537838734613
11.6400000000000	1.01706689863499
11.6800000000000	0.405467929950141
11.7200000000000	-0.227344759669260
11.7600000000000	-0.848297445381709
11.8000000000000	-1.42504502981650
11.8400000000000	-1.92765017956225
11.8800000000000	-2.33012623617665
11.9200000000000	-2.61176505837010
11.9600000000000	-2.75818286293193
12	-2.76203236097456
12.0400000000000	-2.62334720457106
12.0800000000000	-2.34950402259528
12.1200000000000	-1.95480712384679
12.1600000000000	-1.45972025804937
12.2000000000000	-0.889787668702596
12.2400000000000	-0.274302153035453
12.2800000000000	0.355209795970507
12.3200000000000	0.966607041821486
12.3600000000000	1.52877378189744
12.4000000000000	2.01319691689415
12.4400000000000	2.39540125542421
12.4800000000000	2.65617095792907
12.5200000000000	2.78249711693119
12.5600000000000	2.76820577062662
12.6000000000000	2.61423719163710
12.6400000000000	2.32856512299765
12.6800000000000	1.92576283743426
12.7200000000000	1.42624055595640
12.7600000000000	0.855195000246002
12.8000000000000	0.241325875963667
12.8400000000000	-0.384614781689673
12.8800000000000	-0.991366742243624
12.9200000000000	-1.54872156002564
12.9600000000000	-2.02902069160798
13	-2.40851782580410
13.0400000000000	-2.66853890820265
13.0800000000000	-2.79638396191906
13.1200000000000	-2.78592807532939
13.1600000000000	-2.63789415942283
13.2000000000000	-2.35978649852307
13.2400000000000	-1.96549090646437
13.2800000000000	-1.47456362740821
13.3200000000000	-0.911246191215365
13.3600000000000	-0.303256524908899
13.4000000000000	0.319582882115727
13.4400000000000	0.926811542650478
13.4800000000000	1.48882003290084
13.5200000000000	1.97828885871971
13.5600000000000	2.37150751476812
13.6000000000000	2.64951055187204
13.6400000000000	2.79897689195447
13.6800000000000	2.81285056042173
13.7200000000000	2.69065483685303
13.7600000000000	2.43848686732499
13.8000000000000	2.06869529670585
13.8400000000000	1.59925871529379
13.8800000000000	1.05289694211561
13.9200000000000	0.455959716382662
13.9600000000000	-0.162852343249765
14	-0.773872091125436
14.0400000000000	-1.34788859504064
14.0800000000000	-1.85754007565848
14.1200000000000	-2.27861085206175
14.1600000000000	-2.59117122691396
14.2000000000000	-2.78050722225816
14.2400000000000	-2.83779749571535
14.2800000000000	-2.76050710578481
14.3200000000000	-2.55248144924776
14.3600000000000	-2.22373800348236
14.4000000000000	-1.78996778978539
14.4400000000000	-1.27177205762434
14.4800000000000	-0.693671943089852
14.5200000000000	-0.0829392162613678
14.5600000000000	0.531695763439120
14.6000000000000	1.12139746706246
14.6400000000000	1.65857620144447
14.6800000000000	2.11817354171557
14.7200000000000	2.47882260597634
14.7600000000000	2.72382990468883
14.8000000000000	2.84193423466438
14.8400000000000	2.82780881369833
14.8800000000000	2.68228504657377
14.9200000000000	2.41228939644332
14.9600000000000	2.03049819150993
15	1.55472820556419
15.0400000000000	1.00709291530204
15.0800000000000	0.412964910836423
15.1200000000000	-0.200206452369025
15.1600000000000	-0.804166797609454
15.2000000000000	-1.37115883129374
15.2400000000000	-1.87519484046124
15.2800000000000	-2.29324144211348
15.3200000000000	-2.60626291226480
15.3600000000000	-2.80007630502953
15.4000000000000	-2.86598052745009
15.4400000000000	-2.80113213558205
15.4800000000000	-2.60865236137764
15.5200000000000	-2.29746222311822
15.5600000000000	-1.88185494747707
15.6000000000000	-1.38082677782604
15.6400000000000	-0.817198029441392
15.6800000000000	-0.216565501325059
15.7200000000000	0.393865336411018
15.7600000000000	0.986514900812724
15.8000000000000	1.53467471618851
15.8400000000000	2.01370715526791
15.8800000000000	2.40214602755860
15.9200000000000	2.68264919654253
15.9600000000000	2.84276141008029
16	2.87545434270468
16.0400000000000	2.77942106265036
16.0800000000000	2.55911328030085
16.1200000000000	2.22452130172492
16.1600000000000	1.79070808148986
16.2000000000000	1.27711963370364
16.2400000000000	0.706703842230111
16.2800000000000	0.104877985662195
16.3200000000000	-0.501608290360673
16.3600000000000	-1.08586352981570
16.4000000000000	-1.62204553094915
16.4400000000000	-2.08650026013945
16.4800000000000	-2.45879864078353
16.5200000000000	-2.72262610668612
16.5600000000000	-2.86648662017861
16.6000000000000	-2.88419129165893
16.6400000000000	-2.77511141584358
16.6800000000000	-2.54418622313284
16.7200000000000	-2.20168646519113
16.7600000000000	-1.76274563563972
16.8000000000000	-1.24668070397698
16.8400000000000	-0.676133279507466
16.8800000000000	-0.0760697366719380
16.9200000000000	0.527315292466616
16.9600000000000	1.10774375987200
17	1.63999731696646
17.0400000000000	2.10100906889599
17.0800000000000	2.47085690781824
17.1200000000000	2.73361595707740
17.1600000000000	2.87803405083510
17.2000000000000	2.89800207212515
17.2400000000000	2.79280002482352
17.2800000000000	2.56710951726422
17.3200000000000	2.23079346137977
17.3600000000000	1.79845380081422
17.4000000000000	1.28878754610990
17.4400000000000	0.723769914376264
17.4800000000000	0.127700586984343
17.5200000000000	-0.473845284311381
17.5600000000000	-1.05511590057223
17.6000000000000	-1.59128422500293
17.6400000000000	-2.05950494497768
17.6800000000000	-2.43988216577510
17.7200000000000	-2.71630711921210
17.7600000000000	-2.87713097377422
17.8000000000000	-2.91564507403161
17.8400000000000	-2.83034929618442
17.8800000000000	-2.62499831911592
17.9200000000000	-2.30842508414327
17.9600000000000	-1.89415014681230
18	-1.39979461465295
18.0400000000000	-0.846322538393468
18.0800000000000	-0.257145643336528
18.1200000000000	0.342871128943432
18.1600000000000	0.928460881160847
18.2000000000000	1.47501832481515
18.2400000000000	1.95963092501513
18.2800000000000	2.36203455581357
18.3200000000000	2.66545403722708
18.3600000000000	2.85729400097002
18.4000000000000	2.92965201273617
18.4400000000000	2.87963348148129
18.4800000000000	2.70945628646055
18.5200000000000	2.42634189180327
18.5600000000000	2.04219862558922
18.6000000000000	1.57311140461182
18.6400000000000	1.03866013369346
18.6800000000000	0.461095973169301
18.7200000000000	-0.135589626853216
18.7600000000000	-0.726664010356312
18.8000000000000	-1.28767883371461
18.8400000000000	-1.79547950629751
18.8800000000000	-2.22915697517277
18.9200000000000	-2.57090291354762
18.9600000000000	-2.80673359697317
19	-2.92705337145199
19.0400000000000	-2.92703539210285
19.0800000000000	-2.80680495253487
19.1200000000000	-2.57141891288124
19.1600000000000	-2.23064312775313
19.2000000000000	-1.79853803151517
19.2400000000000	-1.29287031715935
19.2800000000000	-0.734375637737855
19.3200000000000	-0.145903182290769
19.3600000000000	0.448522396852016
19.4000000000000	1.02468308252003
19.4400000000000	1.55915344055990
19.4800000000000	2.03025033004068
19.5200000000000	2.41890800571418
19.5600000000000	2.70944350291337
19.6000000000000	2.89018185150324
19.6400000000000	2.95391652559263
19.6800000000000	2.89818734429228
19.7200000000000	2.72536551988107
19.7600000000000	2.44254339230061
19.8000000000000	2.06123427610677
19.8400000000000	1.59689545967478
19.8800000000000	1.06829443047881
19.9200000000000	0.496744581362459
19.9600000000000	-0.0947582660659333
20	-0.682463393410992
